Distributed Gauss-Newton Method for State Estimation Using Belief Propagation

We present a novel distributed Gauss-Newton method for the non-linear state estimation (SE) model based on a probabilistic inference method called belief propagation (BP). The main novelty of our work comes from applying BP sequentially over a sequence of linear approximations of the SE model, akin to what is done by the Gauss-Newton method. The resulting iterative Gauss-Newton belief propagation (GN-BP) algorithm can be interpreted as a distributed Gauss-Newton method with the same accuracy as the centralized SE, however, introducing a number of advantages of the BP framework. The paper provides extensive numerical study of the GN-BP algorithm, provides details on its convergence behavior, and gives a number of useful insights for its implementation.

==> figure/plot1a/01_std10m2red2_sy.txt <==
	x		y
   7.5617243e-01   0.0000000e+00
   7.5617243e-01   3.3557047e-03
   8.0116081e-01   6.7114094e-03
   8.0854864e-01   1.0067114e-02
   8.1198712e-01   1.3422819e-02
   8.6845431e-01   1.6778523e-02
   8.7329928e-01   2.0134228e-02
   8.7599187e-01   2.3489933e-02
   8.8969936e-01   2.6845638e-02
   8.9549585e-01   3.0201342e-02
   9.0768434e-01   3.3557047e-02
   9.0808899e-01   3.6912752e-02
   9.0809528e-01   4.0268456e-02
   9.0940976e-01   4.3624161e-02
   9.1222671e-01   4.6979866e-02
   9.1445792e-01   5.0335570e-02
   9.1593674e-01   5.3691275e-02
   9.1786219e-01   5.7046980e-02
   9.2050203e-01   6.0402685e-02
   9.2622761e-01   6.3758389e-02
   9.3235918e-01   6.7114094e-02
   9.3897356e-01   7.0469799e-02
   9.5081955e-01   7.3825503e-02
   9.5422611e-01   7.7181208e-02
   9.6209421e-01   8.0536913e-02
   9.6757612e-01   8.3892617e-02
   9.7300083e-01   8.7248322e-02
   9.7410482e-01   9.0604027e-02
   9.7535142e-01   9.3959732e-02
   9.7716357e-01   9.7315436e-02
   9.7807387e-01   1.0067114e-01
   9.8032996e-01   1.0402685e-01
   9.8464157e-01   1.0738255e-01
   9.8465929e-01   1.1073826e-01
   9.8674168e-01   1.1409396e-01
   9.9050654e-01   1.1744966e-01
   9.9066524e-01   1.2080537e-01
   9.9256132e-01   1.2416107e-01
   9.9268540e-01   1.2751678e-01
   9.9340482e-01   1.3087248e-01
   9.9480697e-01   1.3422819e-01
   9.9500666e-01   1.3758389e-01
   9.9564324e-01   1.4093960e-01
   9.9610247e-01   1.4429530e-01
   9.9670754e-01   1.4765101e-01
   9.9831867e-01   1.5100671e-01
   9.9979998e-01   1.5436242e-01
   9.9979998e-01   1.5771812e-01
   9.9980025e-01   1.6107383e-01
   1.0000353e+00   1.6442953e-01
   1.0003724e+00   1.6778523e-01
   1.0008517e+00   1.7114094e-01
   1.0049850e+00   1.7449664e-01
   1.0057749e+00   1.7785235e-01
   1.0134838e+00   1.8120805e-01
   1.0194750e+00   1.8456376e-01
   1.0205710e+00   1.8791946e-01
   1.0213967e+00   1.9127517e-01
   1.0250068e+00   1.9463087e-01
   1.0251541e+00   1.9798658e-01
   1.0268166e+00   2.0134228e-01
   1.0293304e+00   2.0469799e-01
   1.0330029e+00   2.0805369e-01
   1.0333829e+00   2.1140940e-01
   1.0354825e+00   2.1476510e-01
   1.0430270e+00   2.1812081e-01
   1.0455513e+00   2.2147651e-01
   1.0484571e+00   2.2483221e-01
   1.0489106e+00   2.2818792e-01
   1.0505534e+00   2.3154362e-01
   1.0595164e+00   2.3489933e-01
   1.0619099e+00   2.3825503e-01
   1.0655282e+00   2.4161074e-01
   1.0685671e+00   2.4496644e-01
   1.0717296e+00   2.4832215e-01
   1.0775026e+00   2.5167785e-01
   1.0898358e+00   2.5503356e-01
   1.0961987e+00   2.5838926e-01
   1.0987300e+00   2.6174497e-01
   1.1008674e+00   2.6510067e-01
   1.1049698e+00   2.6845638e-01
   1.1058930e+00   2.7181208e-01
   1.1095434e+00   2.7516779e-01
   1.1162803e+00   2.7852349e-01
   1.1180486e+00   2.8187919e-01
   1.1187782e+00   2.8523490e-01
   1.1197016e+00   2.8859060e-01
   1.1233825e+00   2.9194631e-01
   1.1285164e+00   2.9530201e-01
   1.1312110e+00   2.9865772e-01
   1.1326427e+00   3.0201342e-01
   1.1334337e+00   3.0536913e-01
   1.1389043e+00   3.0872483e-01
   1.1467932e+00   3.1208054e-01
   1.1488645e+00   3.1543624e-01
   1.1488852e+00   3.1879195e-01
   1.1565555e+00   3.2214765e-01
   1.1586067e+00   3.2550336e-01
   1.1608306e+00   3.2885906e-01
   1.1717788e+00   3.3221477e-01
   1.1720659e+00   3.3557047e-01
   1.1826678e+00   3.3892617e-01
   1.1832544e+00   3.4228188e-01
   1.1845363e+00   3.4563758e-01
   1.1860523e+00   3.4899329e-01
   1.1862438e+00   3.5234899e-01
   1.1914254e+00   3.5570470e-01
   1.1933671e+00   3.5906040e-01
   1.2023113e+00   3.6241611e-01
   1.2042414e+00   3.6577181e-01
   1.2135235e+00   3.6912752e-01
   1.2146674e+00   3.7248322e-01
   1.2193269e+00   3.7583893e-01
   1.2214701e+00   3.7919463e-01
   1.2218474e+00   3.8255034e-01
   1.2242534e+00   3.8590604e-01
   1.2316614e+00   3.8926174e-01
   1.2318162e+00   3.9261745e-01
   1.2323041e+00   3.9597315e-01
   1.2324845e+00   3.9932886e-01
   1.2330464e+00   4.0268456e-01
   1.2350664e+00   4.0604027e-01
   1.2354738e+00   4.0939597e-01
   1.2391382e+00   4.1275168e-01
   1.2410310e+00   4.1610738e-01
   1.2435515e+00   4.1946309e-01
   1.2498185e+00   4.2281879e-01
   1.2668086e+00   4.2617450e-01
   1.2685011e+00   4.2953020e-01
   1.2749789e+00   4.3288591e-01
   1.2753053e+00   4.3624161e-01
   1.2755833e+00   4.3959732e-01
   1.2798717e+00   4.4295302e-01
   1.2827321e+00   4.4630872e-01
   1.2833896e+00   4.4966443e-01
   1.2849834e+00   4.5302013e-01
   1.2861728e+00   4.5637584e-01
   1.2888884e+00   4.5973154e-01
   1.2921054e+00   4.6308725e-01
   1.2921315e+00   4.6644295e-01
   1.2996509e+00   4.6979866e-01
   1.3071085e+00   4.7315436e-01
   1.3081748e+00   4.7651007e-01
   1.3151027e+00   4.7986577e-01
   1.3158814e+00   4.8322148e-01
   1.3215526e+00   4.8657718e-01
   1.3248206e+00   4.8993289e-01
   1.3254291e+00   4.9328859e-01
   1.3275668e+00   4.9664430e-01
   1.3442599e+00   5.0000000e-01
   1.3525373e+00   5.0335570e-01
   1.3531785e+00   5.0671141e-01
   1.3560677e+00   5.1006711e-01
   1.3574913e+00   5.1342282e-01
   1.3615356e+00   5.1677852e-01
   1.3617482e+00   5.2013423e-01
   1.3619636e+00   5.2348993e-01
   1.3619863e+00   5.2684564e-01
   1.3749396e+00   5.3020134e-01
   1.3758273e+00   5.3355705e-01
   1.3784812e+00   5.3691275e-01
   1.3785950e+00   5.4026846e-01
   1.3899928e+00   5.4362416e-01
   1.3907405e+00   5.4697987e-01
   1.3923563e+00   5.5033557e-01
   1.3979836e+00   5.5369128e-01
   1.3995035e+00   5.5704698e-01
   1.4063601e+00   5.6040268e-01
   1.4074475e+00   5.6375839e-01
   1.4133215e+00   5.6711409e-01
   1.4138080e+00   5.7046980e-01
   1.4159992e+00   5.7382550e-01
   1.4227502e+00   5.7718121e-01
   1.4237560e+00   5.8053691e-01
   1.4241253e+00   5.8389262e-01
   1.4241662e+00   5.8724832e-01
   1.4249043e+00   5.9060403e-01
   1.4255606e+00   5.9395973e-01
   1.4368227e+00   5.9731544e-01
   1.4390415e+00   6.0067114e-01
   1.4413666e+00   6.0402685e-01
   1.4493280e+00   6.0738255e-01
   1.4502704e+00   6.1073826e-01
   1.4506135e+00   6.1409396e-01
   1.4507970e+00   6.1744966e-01
   1.4627235e+00   6.2080537e-01
   1.4664157e+00   6.2416107e-01
   1.4678127e+00   6.2751678e-01
   1.4734048e+00   6.3087248e-01
   1.4755489e+00   6.3422819e-01
   1.4756823e+00   6.3758389e-01
   1.4994730e+00   6.4093960e-01
   1.5074850e+00   6.4429530e-01
   1.5099688e+00   6.4765101e-01
   1.5210849e+00   6.5100671e-01
   1.5288136e+00   6.5436242e-01
   1.5300119e+00   6.5771812e-01
   1.5320145e+00   6.6107383e-01
   1.5367903e+00   6.6442953e-01
   1.5398995e+00   6.6778523e-01
   1.5407173e+00   6.7114094e-01
   1.5520453e+00   6.7449664e-01
   1.5526360e+00   6.7785235e-01
   1.5530186e+00   6.8120805e-01
   1.5540190e+00   6.8456376e-01
   1.5562633e+00   6.8791946e-01
   1.5625671e+00   6.9127517e-01
   1.5770871e+00   6.9463087e-01
   1.5785706e+00   6.9798658e-01
   1.5815022e+00   7.0134228e-01
   1.5849214e+00   7.0469799e-01
   1.5861373e+00   7.0805369e-01
   1.5905169e+00   7.1140940e-01
   1.5908738e+00   7.1476510e-01
   1.5975416e+00   7.1812081e-01
   1.5976595e+00   7.2147651e-01
   1.5976915e+00   7.2483221e-01
   1.6033404e+00   7.2818792e-01
   1.6041633e+00   7.3154362e-01
   1.6076003e+00   7.3489933e-01
   1.6078294e+00   7.3825503e-01
   1.6098923e+00   7.4161074e-01
   1.6103295e+00   7.4496644e-01
   1.6108656e+00   7.4832215e-01
   1.6222136e+00   7.5167785e-01
   1.6335281e+00   7.5503356e-01
   1.6337016e+00   7.5838926e-01
   1.6349559e+00   7.6174497e-01
   1.6375114e+00   7.6510067e-01
   1.6423045e+00   7.6845638e-01
   1.6450569e+00   7.7181208e-01
   1.6463372e+00   7.7516779e-01
   1.6502098e+00   7.7852349e-01
   1.6511827e+00   7.8187919e-01
   1.6546096e+00   7.8523490e-01
   1.6657027e+00   7.8859060e-01
   1.6723342e+00   7.9194631e-01
   1.6723377e+00   7.9530201e-01
   1.6741163e+00   7.9865772e-01
   1.6812951e+00   8.0201342e-01
   1.6823170e+00   8.0536913e-01
   1.6847220e+00   8.0872483e-01
   1.6850584e+00   8.1208054e-01
   1.6903371e+00   8.1543624e-01
   1.6903950e+00   8.1879195e-01
   1.6905925e+00   8.2214765e-01
   1.6974746e+00   8.2550336e-01
   1.7063624e+00   8.2885906e-01
   1.7075396e+00   8.3221477e-01
   1.7172087e+00   8.3557047e-01
   1.7208466e+00   8.3892617e-01
   1.7226342e+00   8.4228188e-01
   1.7521788e+00   8.4563758e-01
   1.7598518e+00   8.4899329e-01
   1.7620861e+00   8.5234899e-01
   1.7665563e+00   8.5570470e-01
   1.7690584e+00   8.5906040e-01
   1.7796330e+00   8.6241611e-01
   1.7834027e+00   8.6577181e-01
   1.7849656e+00   8.6912752e-01
   1.7959759e+00   8.7248322e-01
   1.8112662e+00   8.7583893e-01
   1.8321741e+00   8.7919463e-01
   1.8476872e+00   8.8255034e-01
   1.8487504e+00   8.8590604e-01
   1.8646499e+00   8.8926174e-01
   1.8651966e+00   8.9261745e-01
   1.8742689e+00   8.9597315e-01
   1.8845111e+00   8.9932886e-01
   1.8914250e+00   9.0268456e-01
   1.9092375e+00   9.0604027e-01
   1.9182442e+00   9.0939597e-01
   1.9301135e+00   9.1275168e-01
   1.9345164e+00   9.1610738e-01
   1.9442475e+00   9.1946309e-01
   1.9613035e+00   9.2281879e-01
   1.9681489e+00   9.2617450e-01
   1.9846136e+00   9.2953020e-01
   1.9867797e+00   9.3288591e-01
   1.9918243e+00   9.3624161e-01
   1.9925665e+00   9.3959732e-01
   2.0018381e+00   9.4295302e-01
   2.0120213e+00   9.4630872e-01
   2.0184406e+00   9.4966443e-01
   2.0188094e+00   9.5302013e-01
   2.0269287e+00   9.5637584e-01
   2.0393235e+00   9.5973154e-01
   2.1568369e+00   9.6308725e-01
   2.1678000e+00   9.6644295e-01
   2.1681039e+00   9.6979866e-01
   2.1728748e+00   9.7315436e-01
   2.1749866e+00   9.7651007e-01
   2.2052770e+00   9.7986577e-01
   2.3151919e+00   9.8322148e-01
   2.4140326e+00   9.8657718e-01


==> figure/plot1a/02_std10m2red2_rd.txt <==
	x		y
   7.9265091e-01   0.0000000e+00
   7.9265091e-01   3.3557047e-03
   7.9281380e-01   6.7114094e-03
   8.0237127e-01   1.0067114e-02
   8.0350403e-01   1.3422819e-02
   8.1063142e-01   1.6778523e-02
   8.1718701e-01   2.0134228e-02
   8.2470600e-01   2.3489933e-02
   8.6719413e-01   2.6845638e-02
   8.7196914e-01   3.0201342e-02
   8.8066453e-01   3.3557047e-02
   8.8580830e-01   3.6912752e-02
   8.8726864e-01   4.0268456e-02
   8.8904182e-01   4.3624161e-02
   8.9237840e-01   4.6979866e-02
   8.9438421e-01   5.0335570e-02
   8.9458013e-01   5.3691275e-02
   8.9690644e-01   5.7046980e-02
   8.9711162e-01   6.0402685e-02
   8.9794390e-01   6.3758389e-02
   9.0111986e-01   6.7114094e-02
   9.0515534e-01   7.0469799e-02
   9.1100627e-01   7.3825503e-02
   9.1105687e-01   7.7181208e-02
   9.1293499e-01   8.0536913e-02
   9.1554750e-01   8.3892617e-02
   9.1744558e-01   8.7248322e-02
   9.1793751e-01   9.0604027e-02
   9.2343610e-01   9.3959732e-02
   9.2542112e-01   9.7315436e-02
   9.2712704e-01   1.0067114e-01
   9.2834460e-01   1.0402685e-01
   9.2848016e-01   1.0738255e-01
   9.3030171e-01   1.1073826e-01
   9.3259983e-01   1.1409396e-01
   9.3466374e-01   1.1744966e-01
   9.3522913e-01   1.2080537e-01
   9.3982009e-01   1.2416107e-01
   9.4464835e-01   1.2751678e-01
   9.4582007e-01   1.3087248e-01
   9.4604127e-01   1.3422819e-01
   9.4619303e-01   1.3758389e-01
   9.4692177e-01   1.4093960e-01
   9.4695343e-01   1.4429530e-01
   9.4709864e-01   1.4765101e-01
   9.4781685e-01   1.5100671e-01
   9.4787247e-01   1.5436242e-01
   9.4821590e-01   1.5771812e-01
   9.4847551e-01   1.6107383e-01
   9.4869964e-01   1.6442953e-01
   9.4906380e-01   1.6778523e-01
   9.4907761e-01   1.7114094e-01
   9.4977570e-01   1.7449664e-01
   9.5118557e-01   1.7785235e-01
   9.5200305e-01   1.8120805e-01
   9.5373831e-01   1.8456376e-01
   9.5604962e-01   1.8791946e-01
   9.5636195e-01   1.9127517e-01
   9.5675217e-01   1.9463087e-01
   9.5732846e-01   1.9798658e-01
   9.5737078e-01   2.0134228e-01
   9.5810611e-01   2.0469799e-01
   9.5839120e-01   2.0805369e-01
   9.5933045e-01   2.1140940e-01
   9.6164923e-01   2.1476510e-01
   9.6175982e-01   2.1812081e-01
   9.6181706e-01   2.2147651e-01
   9.6231450e-01   2.2483221e-01
   9.6231874e-01   2.2818792e-01
   9.6311776e-01   2.3154362e-01
   9.6324661e-01   2.3489933e-01
   9.6347363e-01   2.3825503e-01
   9.6359888e-01   2.4161074e-01
   9.6377769e-01   2.4496644e-01
   9.6404834e-01   2.4832215e-01
   9.6421585e-01   2.5167785e-01
   9.6450414e-01   2.5503356e-01
   9.6465384e-01   2.5838926e-01
   9.6479850e-01   2.6174497e-01
   9.6513961e-01   2.6510067e-01
   9.6519643e-01   2.6845638e-01
   9.6583818e-01   2.7181208e-01
   9.6649954e-01   2.7516779e-01
   9.6808963e-01   2.7852349e-01
   9.6854116e-01   2.8187919e-01
   9.6862194e-01   2.8523490e-01
   9.6987983e-01   2.8859060e-01
   9.6989215e-01   2.9194631e-01
   9.7020671e-01   2.9530201e-01
   9.7062472e-01   2.9865772e-01
   9.7140480e-01   3.0201342e-01
   9.7146997e-01   3.0536913e-01
   9.7176420e-01   3.0872483e-01
   9.7204023e-01   3.1208054e-01
   9.7239547e-01   3.1543624e-01
   9.7242203e-01   3.1879195e-01
   9.7256981e-01   3.2214765e-01
   9.7274180e-01   3.2550336e-01
   9.7298255e-01   3.2885906e-01
   9.7328075e-01   3.3221477e-01
   9.7368381e-01   3.3557047e-01
   9.7430178e-01   3.3892617e-01
   9.7474040e-01   3.4228188e-01
   9.7586095e-01   3.4563758e-01
   9.7595936e-01   3.4899329e-01
   9.7634218e-01   3.5234899e-01
   9.7664317e-01   3.5570470e-01
   9.7694961e-01   3.5906040e-01
   9.7747690e-01   3.6241611e-01
   9.7769790e-01   3.6577181e-01
   9.7778576e-01   3.6912752e-01
   9.7815676e-01   3.7248322e-01
   9.7834497e-01   3.7583893e-01
   9.7844824e-01   3.7919463e-01
   9.7910938e-01   3.8255034e-01
   9.7962905e-01   3.8590604e-01
   9.7994235e-01   3.8926174e-01
   9.8003618e-01   3.9261745e-01
   9.8013905e-01   3.9597315e-01
   9.8026565e-01   3.9932886e-01
   9.8056957e-01   4.0268456e-01
   9.8104217e-01   4.0604027e-01
   9.8107146e-01   4.0939597e-01
   9.8170905e-01   4.1275168e-01
   9.8223294e-01   4.1610738e-01
   9.8277668e-01   4.1946309e-01
   9.8283783e-01   4.2281879e-01
   9.8317972e-01   4.2617450e-01
   9.8356626e-01   4.2953020e-01
   9.8400138e-01   4.3288591e-01
   9.8425847e-01   4.3624161e-01
   9.8435509e-01   4.3959732e-01
   9.8478136e-01   4.4295302e-01
   9.8511021e-01   4.4630872e-01
   9.8529694e-01   4.4966443e-01
   9.8544041e-01   4.5302013e-01
   9.8552544e-01   4.5637584e-01
   9.8552666e-01   4.5973154e-01
   9.8559790e-01   4.6308725e-01
   9.8559982e-01   4.6644295e-01
   9.8578159e-01   4.6979866e-01
   9.8605776e-01   4.7315436e-01
   9.8625094e-01   4.7651007e-01
   9.8656281e-01   4.7986577e-01
   9.8670169e-01   4.8322148e-01
   9.8672886e-01   4.8657718e-01
   9.8693308e-01   4.8993289e-01
   9.8699898e-01   4.9328859e-01
   9.8707133e-01   4.9664430e-01
   9.8748811e-01   5.0000000e-01
   9.8758682e-01   5.0335570e-01
   9.8772926e-01   5.0671141e-01
   9.8778741e-01   5.1006711e-01
   9.8780509e-01   5.1342282e-01
   9.8794919e-01   5.1677852e-01
   9.8815601e-01   5.2013423e-01
   9.8816947e-01   5.2348993e-01
   9.8820297e-01   5.2684564e-01
   9.8824987e-01   5.3020134e-01
   9.8904643e-01   5.3355705e-01
   9.8921911e-01   5.3691275e-01
   9.8923106e-01   5.4026846e-01
   9.8930288e-01   5.4362416e-01
   9.8935087e-01   5.4697987e-01
   9.8942437e-01   5.5033557e-01
   9.8943679e-01   5.5369128e-01
   9.8957080e-01   5.5704698e-01
   9.8966206e-01   5.6040268e-01
   9.8973106e-01   5.6375839e-01
   9.8982347e-01   5.6711409e-01
   9.8984389e-01   5.7046980e-01
   9.8986843e-01   5.7382550e-01
   9.8992617e-01   5.7718121e-01
   9.9008315e-01   5.8053691e-01
   9.9015020e-01   5.8389262e-01
   9.9017236e-01   5.8724832e-01
   9.9023761e-01   5.9060403e-01
   9.9029833e-01   5.9395973e-01
   9.9047380e-01   5.9731544e-01
   9.9055923e-01   6.0067114e-01
   9.9071628e-01   6.0402685e-01
   9.9082067e-01   6.0738255e-01
   9.9082729e-01   6.1073826e-01
   9.9129706e-01   6.1409396e-01
   9.9130334e-01   6.1744966e-01
   9.9202392e-01   6.2080537e-01
   9.9222812e-01   6.2416107e-01
   9.9222927e-01   6.2751678e-01
   9.9225896e-01   6.3087248e-01
   9.9231110e-01   6.3422819e-01
   9.9244920e-01   6.3758389e-01
   9.9259159e-01   6.4093960e-01
   9.9271377e-01   6.4429530e-01
   9.9274408e-01   6.4765101e-01
   9.9289338e-01   6.5100671e-01
   9.9335664e-01   6.5436242e-01
   9.9347416e-01   6.5771812e-01
   9.9359100e-01   6.6107383e-01
   9.9366039e-01   6.6442953e-01
   9.9389674e-01   6.6778523e-01
   9.9405155e-01   6.7114094e-01
   9.9415593e-01   6.7449664e-01
   9.9416523e-01   6.7785235e-01
   9.9439907e-01   6.8120805e-01
   9.9443652e-01   6.8456376e-01
   9.9443915e-01   6.8791946e-01
   9.9446356e-01   6.9127517e-01
   9.9462985e-01   6.9463087e-01
   9.9474437e-01   6.9798658e-01
   9.9489774e-01   7.0134228e-01
   9.9491959e-01   7.0469799e-01
   9.9493919e-01   7.0805369e-01
   9.9501128e-01   7.1140940e-01
   9.9504905e-01   7.1476510e-01
   9.9532736e-01   7.1812081e-01
   9.9534768e-01   7.2147651e-01
   9.9543417e-01   7.2483221e-01
   9.9575637e-01   7.2818792e-01
   9.9577351e-01   7.3154362e-01
   9.9583613e-01   7.3489933e-01
   9.9587678e-01   7.3825503e-01
   9.9600931e-01   7.4161074e-01
   9.9608388e-01   7.4496644e-01
   9.9626502e-01   7.4832215e-01
   9.9628714e-01   7.5167785e-01
   9.9628793e-01   7.5503356e-01
   9.9632195e-01   7.5838926e-01
   9.9670744e-01   7.6174497e-01
   9.9695915e-01   7.6510067e-01
   9.9704085e-01   7.6845638e-01
   9.9707426e-01   7.7181208e-01
   9.9711335e-01   7.7516779e-01
   9.9726211e-01   7.7852349e-01
   9.9729686e-01   7.8187919e-01
   9.9731279e-01   7.8523490e-01
   9.9739165e-01   7.8859060e-01
   9.9763522e-01   7.9194631e-01
   9.9802452e-01   7.9530201e-01
   9.9839316e-01   7.9865772e-01
   9.9839919e-01   8.0201342e-01
   9.9895205e-01   8.0536913e-01
   9.9899120e-01   8.0872483e-01
   9.9907852e-01   8.1208054e-01
   9.9910004e-01   8.1543624e-01
   9.9948957e-01   8.1879195e-01
   9.9984366e-01   8.2214765e-01
   9.9984961e-01   8.2550336e-01
   9.9984989e-01   8.2885906e-01
   9.9984991e-01   8.3221477e-01
   9.9985001e-01   8.3557047e-01
   9.9987998e-01   8.3892617e-01
   9.9987999e-01   8.4228188e-01
   9.9987999e-01   8.4563758e-01
   9.9987999e-01   8.4899329e-01
   9.9987999e-01   8.5234899e-01
   9.9988001e-01   8.5570470e-01
   9.9988627e-01   8.5906040e-01
   9.9999995e-01   8.6241611e-01
   1.0000000e+00   8.6577181e-01
   1.0000000e+00   8.6912752e-01
   1.0018073e+00   8.7248322e-01
   1.0022242e+00   8.7583893e-01
   1.0042195e+00   8.7919463e-01
   1.0374420e+00   8.8255034e-01
   1.0380884e+00   8.8590604e-01
   1.0429898e+00   8.8926174e-01
   1.0462291e+00   8.9261745e-01
   1.0467804e+00   8.9597315e-01
   1.0468098e+00   8.9932886e-01
   1.0544038e+00   9.0268456e-01
   1.0573417e+00   9.0604027e-01
   1.0590158e+00   9.0939597e-01
   1.0627185e+00   9.1275168e-01
   1.0801622e+00   9.1610738e-01
   1.0830129e+00   9.1946309e-01
   1.0833032e+00   9.2281879e-01
   1.0872792e+00   9.2617450e-01
   1.1177975e+00   9.2953020e-01
   1.1203056e+00   9.3288591e-01
   1.1244621e+00   9.3624161e-01
   1.1416362e+00   9.3959732e-01
   1.1419230e+00   9.4295302e-01
   1.1605938e+00   9.4630872e-01
   1.1656004e+00   9.4966443e-01
   1.1683362e+00   9.5302013e-01
   1.1882553e+00   9.5637584e-01
   1.1922748e+00   9.5973154e-01
   1.1937683e+00   9.6308725e-01
   1.2267947e+00   9.6644295e-01
   1.2328670e+00   9.6979866e-01
   1.2680236e+00   9.7315436e-01
   1.2757367e+00   9.7651007e-01
   1.2899204e+00   9.7986577e-01
   1.3172218e+00   9.8322148e-01
   1.5016724e+00   9.8657718e-01

==> figure/plot1a/03_std10m2red3_sy.txt <==
	x		y	
   6.6353473e-01   0.0000000e+00
   6.6353473e-01   3.3333333e-03
   6.7762678e-01   6.6666667e-03
   7.7990931e-01   1.0000000e-02
   7.8152766e-01   1.3333333e-02
   7.9968039e-01   1.6666667e-02
   8.1328143e-01   2.0000000e-02
   8.4630533e-01   2.3333333e-02
   8.5781135e-01   2.6666667e-02
   8.6627804e-01   3.0000000e-02
   8.7570880e-01   3.3333333e-02
   9.0126345e-01   3.6666667e-02
   9.0742390e-01   4.0000000e-02
   9.0756498e-01   4.3333333e-02
   9.0786819e-01   4.6666667e-02
   9.0798038e-01   5.0000000e-02
   9.0804829e-01   5.3333333e-02
   9.1513444e-01   5.6666667e-02
   9.1712602e-01   6.0000000e-02
   9.1908612e-01   6.3333333e-02
   9.2353207e-01   6.6666667e-02
   9.3919692e-01   7.0000000e-02
   9.4053702e-01   7.3333333e-02
   9.4322710e-01   7.6666667e-02
   9.4496143e-01   8.0000000e-02
   9.4737023e-01   8.3333333e-02
   9.4777989e-01   8.6666667e-02
   9.4976721e-01   9.0000000e-02
   9.5351670e-01   9.3333333e-02
   9.5395150e-01   9.6666667e-02
   9.5557437e-01   1.0000000e-01
   9.5584811e-01   1.0333333e-01
   9.6982850e-01   1.0666667e-01
   9.7000049e-01   1.1000000e-01
   9.7203523e-01   1.1333333e-01
   9.7551898e-01   1.1666667e-01
   9.7625717e-01   1.2000000e-01
   9.8093738e-01   1.2333333e-01
   9.8138901e-01   1.2666667e-01
   9.8220450e-01   1.3000000e-01
   9.8442983e-01   1.3333333e-01
   9.8553689e-01   1.3666667e-01
   9.8603005e-01   1.4000000e-01
   9.8683112e-01   1.4333333e-01
   9.8697337e-01   1.4666667e-01
   9.8821558e-01   1.5000000e-01
   9.8852013e-01   1.5333333e-01
   9.9069795e-01   1.5666667e-01
   9.9260158e-01   1.6000000e-01
   9.9416036e-01   1.6333333e-01
   9.9589764e-01   1.6666667e-01
   9.9605258e-01   1.7000000e-01
   1.0004844e+00   1.7333333e-01
   1.0025508e+00   1.7666667e-01
   1.0160317e+00   1.8000000e-01
   1.0194382e+00   1.8333333e-01
   1.0228344e+00   1.8666667e-01
   1.0240139e+00   1.9000000e-01
   1.0291492e+00   1.9333333e-01
   1.0377302e+00   1.9666667e-01
   1.0402788e+00   2.0000000e-01
   1.0452907e+00   2.0333333e-01
   1.0511559e+00   2.0666667e-01
   1.0519480e+00   2.1000000e-01
   1.0556725e+00   2.1333333e-01
   1.0582488e+00   2.1666667e-01
   1.0584037e+00   2.2000000e-01
   1.0670872e+00   2.2333333e-01
   1.0699571e+00   2.2666667e-01
   1.0746086e+00   2.3000000e-01
   1.0769150e+00   2.3333333e-01
   1.0794233e+00   2.3666667e-01
   1.0806837e+00   2.4000000e-01
   1.0808149e+00   2.4333333e-01
   1.0812011e+00   2.4666667e-01
   1.0859226e+00   2.5000000e-01
   1.0900737e+00   2.5333333e-01
   1.0972785e+00   2.5666667e-01
   1.0987659e+00   2.6000000e-01
   1.1030718e+00   2.6333333e-01
   1.1108460e+00   2.6666667e-01
   1.1160179e+00   2.7000000e-01
   1.1199699e+00   2.7333333e-01
   1.1206892e+00   2.7666667e-01
   1.1267482e+00   2.8000000e-01
   1.1278612e+00   2.8333333e-01
   1.1296058e+00   2.8666667e-01
   1.1309335e+00   2.9000000e-01
   1.1333057e+00   2.9333333e-01
   1.1365117e+00   2.9666667e-01
   1.1370293e+00   3.0000000e-01
   1.1381643e+00   3.0333333e-01
   1.1411268e+00   3.0666667e-01
   1.1418588e+00   3.1000000e-01
   1.1463630e+00   3.1333333e-01
   1.1494492e+00   3.1666667e-01
   1.1501720e+00   3.2000000e-01
   1.1515050e+00   3.2333333e-01
   1.1521109e+00   3.2666667e-01
   1.1637715e+00   3.3000000e-01
   1.1641657e+00   3.3333333e-01
   1.1646663e+00   3.3666667e-01
   1.1673859e+00   3.4000000e-01
   1.1694715e+00   3.4333333e-01
   1.1703826e+00   3.4666667e-01
   1.1738232e+00   3.5000000e-01
   1.1776061e+00   3.5333333e-01
   1.1806788e+00   3.5666667e-01
   1.1815747e+00   3.6000000e-01
   1.1839659e+00   3.6333333e-01
   1.1890255e+00   3.6666667e-01
   1.1967156e+00   3.7000000e-01
   1.2010874e+00   3.7333333e-01
   1.2073043e+00   3.7666667e-01
   1.2121892e+00   3.8000000e-01
   1.2155998e+00   3.8333333e-01
   1.2173650e+00   3.8666667e-01
   1.2223770e+00   3.9000000e-01
   1.2250480e+00   3.9333333e-01
   1.2273263e+00   3.9666667e-01
   1.2357039e+00   4.0000000e-01
   1.2408249e+00   4.0333333e-01
   1.2463686e+00   4.0666667e-01
   1.2468814e+00   4.1000000e-01
   1.2494646e+00   4.1333333e-01
   1.2552038e+00   4.1666667e-01
   1.2593687e+00   4.2000000e-01
   1.2600820e+00   4.2333333e-01
   1.2697660e+00   4.2666667e-01
   1.2778690e+00   4.3000000e-01
   1.2780164e+00   4.3333333e-01
   1.2887513e+00   4.3666667e-01
   1.2948352e+00   4.4000000e-01
   1.2958145e+00   4.4333333e-01
   1.2993212e+00   4.4666667e-01
   1.3005934e+00   4.5000000e-01
   1.3026951e+00   4.5333333e-01
   1.3027835e+00   4.5666667e-01
   1.3113972e+00   4.6000000e-01
   1.3150503e+00   4.6333333e-01
   1.3305683e+00   4.6666667e-01
   1.3332341e+00   4.7000000e-01
   1.3347429e+00   4.7333333e-01
   1.3351567e+00   4.7666667e-01
   1.3360780e+00   4.8000000e-01
   1.3384455e+00   4.8333333e-01
   1.3432617e+00   4.8666667e-01
   1.3481923e+00   4.9000000e-01
   1.3490912e+00   4.9333333e-01
   1.3491028e+00   4.9666667e-01
   1.3500727e+00   5.0000000e-01
   1.3512553e+00   5.0333333e-01
   1.3560615e+00   5.0666667e-01
   1.3566016e+00   5.1000000e-01
   1.3577074e+00   5.1333333e-01
   1.3583688e+00   5.1666667e-01
   1.3609422e+00   5.2000000e-01
   1.3678710e+00   5.2333333e-01
   1.3682332e+00   5.2666667e-01
   1.3689166e+00   5.3000000e-01
   1.3704943e+00   5.3333333e-01
   1.3759419e+00   5.3666667e-01
   1.3803113e+00   5.4000000e-01
   1.3847940e+00   5.4333333e-01
   1.3869666e+00   5.4666667e-01
   1.3890158e+00   5.5000000e-01
   1.3891059e+00   5.5333333e-01
   1.3894224e+00   5.5666667e-01
   1.3938891e+00   5.6000000e-01
   1.3970934e+00   5.6333333e-01
   1.4004416e+00   5.6666667e-01
   1.4039387e+00   5.7000000e-01
   1.4106733e+00   5.7333333e-01
   1.4148915e+00   5.7666667e-01
   1.4158057e+00   5.8000000e-01
   1.4181164e+00   5.8333333e-01
   1.4198005e+00   5.8666667e-01
   1.4198804e+00   5.9000000e-01
   1.4198886e+00   5.9333333e-01
   1.4227397e+00   5.9666667e-01
   1.4230273e+00   6.0000000e-01
   1.4236941e+00   6.0333333e-01
   1.4247278e+00   6.0666667e-01
   1.4463927e+00   6.1000000e-01
   1.4504214e+00   6.1333333e-01
   1.4526697e+00   6.1666667e-01
   1.4544254e+00   6.2000000e-01
   1.4567322e+00   6.2333333e-01
   1.4593671e+00   6.2666667e-01
   1.4627654e+00   6.3000000e-01
   1.4640329e+00   6.3333333e-01
   1.4642673e+00   6.3666667e-01
   1.4644767e+00   6.4000000e-01
   1.4695089e+00   6.4333333e-01
   1.4741747e+00   6.4666667e-01
   1.4749340e+00   6.5000000e-01
   1.4769504e+00   6.5333333e-01
   1.4794448e+00   6.5666667e-01
   1.4808947e+00   6.6000000e-01
   1.4867565e+00   6.6333333e-01
   1.4902387e+00   6.6666667e-01
   1.4929345e+00   6.7000000e-01
   1.4935073e+00   6.7333333e-01
   1.4956503e+00   6.7666667e-01
   1.4997290e+00   6.8000000e-01
   1.5006230e+00   6.8333333e-01
   1.5019819e+00   6.8666667e-01
   1.5070168e+00   6.9000000e-01
   1.5102796e+00   6.9333333e-01
   1.5120508e+00   6.9666667e-01
   1.5130914e+00   7.0000000e-01
   1.5181457e+00   7.0333333e-01
   1.5377704e+00   7.0666667e-01
   1.5401537e+00   7.1000000e-01
   1.5444947e+00   7.1333333e-01
   1.5446157e+00   7.1666667e-01
   1.5446653e+00   7.2000000e-01
   1.5461821e+00   7.2333333e-01
   1.5526179e+00   7.2666667e-01
   1.5539622e+00   7.3000000e-01
   1.5540343e+00   7.3333333e-01
   1.5559106e+00   7.3666667e-01
   1.5573418e+00   7.4000000e-01
   1.5631324e+00   7.4333333e-01
   1.5639083e+00   7.4666667e-01
   1.5664197e+00   7.5000000e-01
   1.5684832e+00   7.5333333e-01
   1.5734764e+00   7.5666667e-01
   1.5846710e+00   7.6000000e-01
   1.5972357e+00   7.6333333e-01
   1.6026091e+00   7.6666667e-01
   1.6068049e+00   7.7000000e-01
   1.6083446e+00   7.7333333e-01
   1.6120851e+00   7.7666667e-01
   1.6123113e+00   7.8000000e-01
   1.6154832e+00   7.8333333e-01
   1.6164580e+00   7.8666667e-01
   1.6180366e+00   7.9000000e-01
   1.6243866e+00   7.9333333e-01
   1.6260683e+00   7.9666667e-01
   1.6275705e+00   8.0000000e-01
   1.6327969e+00   8.0333333e-01
   1.6415659e+00   8.0666667e-01
   1.6421414e+00   8.1000000e-01
   1.6430743e+00   8.1333333e-01
   1.6437652e+00   8.1666667e-01
   1.6443843e+00   8.2000000e-01
   1.6496451e+00   8.2333333e-01
   1.6531559e+00   8.2666667e-01
   1.6549595e+00   8.3000000e-01
   1.6643787e+00   8.3333333e-01
   1.6678609e+00   8.3666667e-01
   1.6733123e+00   8.4000000e-01
   1.6734360e+00   8.4333333e-01
   1.6771015e+00   8.4666667e-01
   1.6898146e+00   8.5000000e-01
   1.6898429e+00   8.5333333e-01
   1.7080093e+00   8.5666667e-01
   1.7128662e+00   8.6000000e-01
   1.7165695e+00   8.6333333e-01
   1.7213800e+00   8.6666667e-01
   1.7224965e+00   8.7000000e-01
   1.7244163e+00   8.7333333e-01
   1.7291201e+00   8.7666667e-01
   1.7362852e+00   8.8000000e-01
   1.7454780e+00   8.8333333e-01
   1.7461799e+00   8.8666667e-01
   1.7511742e+00   8.9000000e-01
   1.7573154e+00   8.9333333e-01
   1.7611956e+00   8.9666667e-01
   1.7623089e+00   9.0000000e-01
   1.7635672e+00   9.0333333e-01
   1.7638174e+00   9.0666667e-01
   1.7741364e+00   9.1000000e-01
   1.7877532e+00   9.1333333e-01
   1.8117630e+00   9.1666667e-01
   1.8213760e+00   9.2000000e-01
   1.8230566e+00   9.2333333e-01
   1.8407760e+00   9.2666667e-01
   1.8613606e+00   9.3000000e-01
   1.8734408e+00   9.3333333e-01
   1.8744728e+00   9.3666667e-01
   1.8801308e+00   9.4000000e-01
   1.9093822e+00   9.4333333e-01
   1.9223768e+00   9.4666667e-01
   1.9582733e+00   9.5000000e-01
   1.9838937e+00   9.5333333e-01
   2.0454945e+00   9.5666667e-01
   2.0513641e+00   9.6000000e-01
   2.0521288e+00   9.6333333e-01
   2.0629602e+00   9.6666667e-01
   2.0937021e+00   9.7000000e-01
   2.1182952e+00   9.7333333e-01
   2.2731990e+00   9.7666667e-01
   2.4375669e+00   9.8000000e-01


==> figure/plot1a/04_std10m2red3_rd.txt <==
	x		y
   6.4013372e-01   0.0000000e+00
   6.4013372e-01   3.3333333e-03
   7.1444921e-01   6.6666667e-03
   7.4231707e-01   1.0000000e-02
   7.4657445e-01   1.3333333e-02
   7.9553492e-01   1.6666667e-02
   8.0652444e-01   2.0000000e-02
   8.1037127e-01   2.3333333e-02
   8.1304160e-01   2.6666667e-02
   8.1901862e-01   3.0000000e-02
   8.2117347e-01   3.3333333e-02
   8.2988094e-01   3.6666667e-02
   8.3818317e-01   4.0000000e-02
   8.3897600e-01   4.3333333e-02
   8.4132145e-01   4.6666667e-02
   8.4542519e-01   5.0000000e-02
   8.5346827e-01   5.3333333e-02
   8.5885299e-01   5.6666667e-02
   8.6080819e-01   6.0000000e-02
   8.6118188e-01   6.3333333e-02
   8.6144020e-01   6.6666667e-02
   8.8189076e-01   7.0000000e-02
   8.9121535e-01   7.3333333e-02
   8.9476789e-01   7.6666667e-02
   8.9580293e-01   8.0000000e-02
   9.0398038e-01   8.3333333e-02
   9.0739434e-01   8.6666667e-02
   9.0846962e-01   9.0000000e-02
   9.1056001e-01   9.3333333e-02
   9.1181007e-01   9.6666667e-02
   9.1252915e-01   1.0000000e-01
   9.1286751e-01   1.0333333e-01
   9.1374786e-01   1.0666667e-01
   9.1828445e-01   1.1000000e-01
   9.1941640e-01   1.1333333e-01
   9.2315846e-01   1.1666667e-01
   9.2360934e-01   1.2000000e-01
   9.2694660e-01   1.2333333e-01
   9.2974655e-01   1.2666667e-01
   9.3192855e-01   1.3000000e-01
   9.3310186e-01   1.3333333e-01
   9.3452543e-01   1.3666667e-01
   9.3616312e-01   1.4000000e-01
   9.3683937e-01   1.4333333e-01
   9.3939490e-01   1.4666667e-01
   9.4009999e-01   1.5000000e-01
   9.4129887e-01   1.5333333e-01
   9.4154679e-01   1.5666667e-01
   9.4202157e-01   1.6000000e-01
   9.4322503e-01   1.6333333e-01
   9.4382507e-01   1.6666667e-01
   9.4492864e-01   1.7000000e-01
   9.4559030e-01   1.7333333e-01
   9.4573349e-01   1.7666667e-01
   9.4627386e-01   1.8000000e-01
   9.4688256e-01   1.8333333e-01
   9.4707526e-01   1.8666667e-01
   9.4724837e-01   1.9000000e-01
   9.4867084e-01   1.9333333e-01
   9.4955503e-01   1.9666667e-01
   9.4971599e-01   2.0000000e-01
   9.4998380e-01   2.0333333e-01
   9.5007212e-01   2.0666667e-01
   9.5151133e-01   2.1000000e-01
   9.5174603e-01   2.1333333e-01
   9.5220435e-01   2.1666667e-01
   9.5353667e-01   2.2000000e-01
   9.5389502e-01   2.2333333e-01
   9.5389612e-01   2.2666667e-01
   9.5390022e-01   2.3000000e-01
   9.5403442e-01   2.3333333e-01
   9.5410356e-01   2.3666667e-01
   9.5435101e-01   2.4000000e-01
   9.5438153e-01   2.4333333e-01
   9.5547951e-01   2.4666667e-01
   9.5672572e-01   2.5000000e-01
   9.5686028e-01   2.5333333e-01
   9.5697656e-01   2.5666667e-01
   9.5734056e-01   2.6000000e-01
   9.5787657e-01   2.6333333e-01
   9.5850757e-01   2.6666667e-01
   9.5852902e-01   2.7000000e-01
   9.5956995e-01   2.7333333e-01
   9.5976552e-01   2.7666667e-01
   9.6108400e-01   2.8000000e-01
   9.6115477e-01   2.8333333e-01
   9.6122976e-01   2.8666667e-01
   9.6132796e-01   2.9000000e-01
   9.6165749e-01   2.9333333e-01
   9.6172865e-01   2.9666667e-01
   9.6213264e-01   3.0000000e-01
   9.6228020e-01   3.0333333e-01
   9.6240598e-01   3.0666667e-01
   9.6242020e-01   3.1000000e-01
   9.6250113e-01   3.1333333e-01
   9.6359042e-01   3.1666667e-01
   9.6393702e-01   3.2000000e-01
   9.6411702e-01   3.2333333e-01
   9.6434881e-01   3.2666667e-01
   9.6442340e-01   3.3000000e-01
   9.6456360e-01   3.3333333e-01
   9.6518153e-01   3.3666667e-01
   9.6569081e-01   3.4000000e-01
   9.6583492e-01   3.4333333e-01
   9.6609849e-01   3.4666667e-01
   9.6617875e-01   3.5000000e-01
   9.6651474e-01   3.5333333e-01
   9.6666497e-01   3.5666667e-01
   9.6710391e-01   3.6000000e-01
   9.6800059e-01   3.6333333e-01
   9.6819403e-01   3.6666667e-01
   9.6823533e-01   3.7000000e-01
   9.6835399e-01   3.7333333e-01
   9.6891187e-01   3.7666667e-01
   9.6902407e-01   3.8000000e-01
   9.6959982e-01   3.8333333e-01
   9.6962807e-01   3.8666667e-01
   9.7027310e-01   3.9000000e-01
   9.7033156e-01   3.9333333e-01
   9.7083207e-01   3.9666667e-01
   9.7086105e-01   4.0000000e-01
   9.7121130e-01   4.0333333e-01
   9.7135312e-01   4.0666667e-01
   9.7178076e-01   4.1000000e-01
   9.7196383e-01   4.1333333e-01
   9.7269731e-01   4.1666667e-01
   9.7275945e-01   4.2000000e-01
   9.7328799e-01   4.2333333e-01
   9.7328828e-01   4.2666667e-01
   9.7329008e-01   4.3000000e-01
   9.7371190e-01   4.3333333e-01
   9.7375085e-01   4.3666667e-01
   9.7425512e-01   4.4000000e-01
   9.7427001e-01   4.4333333e-01
   9.7480574e-01   4.4666667e-01
   9.7509420e-01   4.5000000e-01
   9.7530252e-01   4.5333333e-01
   9.7583488e-01   4.5666667e-01
   9.7623193e-01   4.6000000e-01
   9.7666624e-01   4.6333333e-01
   9.7669875e-01   4.6666667e-01
   9.7685794e-01   4.7000000e-01
   9.7695566e-01   4.7333333e-01
   9.7699468e-01   4.7666667e-01
   9.7702216e-01   4.8000000e-01
   9.7734128e-01   4.8333333e-01
   9.7751269e-01   4.8666667e-01
   9.7772741e-01   4.9000000e-01
   9.7894865e-01   4.9333333e-01
   9.7944608e-01   4.9666667e-01
   9.7969492e-01   5.0000000e-01
   9.7970253e-01   5.0333333e-01
   9.8008389e-01   5.0666667e-01
   9.8065102e-01   5.1000000e-01
   9.8106617e-01   5.1333333e-01
   9.8108965e-01   5.1666667e-01
   9.8130607e-01   5.2000000e-01
   9.8150461e-01   5.2333333e-01
   9.8207687e-01   5.2666667e-01
   9.8213339e-01   5.3000000e-01
   9.8217847e-01   5.3333333e-01
   9.8261918e-01   5.3666667e-01
   9.8268670e-01   5.4000000e-01
   9.8286471e-01   5.4333333e-01
   9.8294714e-01   5.4666667e-01
   9.8327424e-01   5.5000000e-01
   9.8336942e-01   5.5333333e-01
   9.8341479e-01   5.5666667e-01
   9.8394745e-01   5.6000000e-01
   9.8422042e-01   5.6333333e-01
   9.8433366e-01   5.6666667e-01
   9.8461219e-01   5.7000000e-01
   9.8476844e-01   5.7333333e-01
   9.8505494e-01   5.7666667e-01
   9.8511605e-01   5.8000000e-01
   9.8520005e-01   5.8333333e-01
   9.8530744e-01   5.8666667e-01
   9.8552448e-01   5.9000000e-01
   9.8578042e-01   5.9333333e-01
   9.8615437e-01   5.9666667e-01
   9.8618508e-01   6.0000000e-01
   9.8650786e-01   6.0333333e-01
   9.8655864e-01   6.0666667e-01
   9.8713709e-01   6.1000000e-01
   9.8746081e-01   6.1333333e-01
   9.8771082e-01   6.1666667e-01
   9.8777663e-01   6.2000000e-01
   9.8778135e-01   6.2333333e-01
   9.8786783e-01   6.2666667e-01
   9.8806470e-01   6.3000000e-01
   9.8822280e-01   6.3333333e-01
   9.8845042e-01   6.3666667e-01
   9.8865449e-01   6.4000000e-01
   9.8868745e-01   6.4333333e-01
   9.8882642e-01   6.4666667e-01
   9.8884588e-01   6.5000000e-01
   9.8926219e-01   6.5333333e-01
   9.8926660e-01   6.5666667e-01
   9.8933887e-01   6.6000000e-01
   9.8940604e-01   6.6333333e-01
   9.8948348e-01   6.6666667e-01
   9.8949565e-01   6.7000000e-01
   9.8955497e-01   6.7333333e-01
   9.8958331e-01   6.7666667e-01
   9.8982043e-01   6.8000000e-01
   9.8994786e-01   6.8333333e-01
   9.8996402e-01   6.8666667e-01
   9.9002063e-01   6.9000000e-01
   9.9010837e-01   6.9333333e-01
   9.9012775e-01   6.9666667e-01
   9.9026877e-01   7.0000000e-01
   9.9039927e-01   7.0333333e-01
   9.9055528e-01   7.0666667e-01
   9.9072753e-01   7.1000000e-01
   9.9080119e-01   7.1333333e-01
   9.9106771e-01   7.1666667e-01
   9.9113393e-01   7.2000000e-01
   9.9119951e-01   7.2333333e-01
   9.9122414e-01   7.2666667e-01
   9.9134174e-01   7.3000000e-01
   9.9134229e-01   7.3333333e-01
   9.9151911e-01   7.3666667e-01
   9.9167410e-01   7.4000000e-01
   9.9171395e-01   7.4333333e-01
   9.9189378e-01   7.4666667e-01
   9.9192278e-01   7.5000000e-01
   9.9202306e-01   7.5333333e-01
   9.9209922e-01   7.5666667e-01
   9.9210421e-01   7.6000000e-01
   9.9218386e-01   7.6333333e-01
   9.9224965e-01   7.6666667e-01
   9.9231072e-01   7.7000000e-01
   9.9236474e-01   7.7333333e-01
   9.9266144e-01   7.7666667e-01
   9.9266465e-01   7.8000000e-01
   9.9269357e-01   7.8333333e-01
   9.9271670e-01   7.8666667e-01
   9.9274810e-01   7.9000000e-01
   9.9287858e-01   7.9333333e-01
   9.9306406e-01   7.9666667e-01
   9.9308432e-01   8.0000000e-01
   9.9312733e-01   8.0333333e-01
   9.9318602e-01   8.0666667e-01
   9.9319808e-01   8.1000000e-01
   9.9336614e-01   8.1333333e-01
   9.9350630e-01   8.1666667e-01
   9.9352438e-01   8.2000000e-01
   9.9356442e-01   8.2333333e-01
   9.9383730e-01   8.2666667e-01
   9.9412757e-01   8.3000000e-01
   9.9414164e-01   8.3333333e-01
   9.9440032e-01   8.3666667e-01
   9.9448171e-01   8.4000000e-01
   9.9475212e-01   8.4333333e-01
   9.9516831e-01   8.4666667e-01
   9.9525554e-01   8.5000000e-01
   9.9533243e-01   8.5333333e-01
   9.9554858e-01   8.5666667e-01
   9.9587206e-01   8.6000000e-01
   9.9654555e-01   8.6333333e-01
   9.9680330e-01   8.6666667e-01
   9.9682047e-01   8.7000000e-01
   9.9682950e-01   8.7333333e-01
   9.9704014e-01   8.7666667e-01
   9.9717055e-01   8.8000000e-01
   9.9779569e-01   8.8333333e-01
   9.9786140e-01   8.8666667e-01
   9.9787095e-01   8.9000000e-01
   9.9987999e-01   8.9333333e-01
   1.0022508e+00   8.9666667e-01
   1.0358853e+00   9.0000000e-01
   1.0359228e+00   9.0333333e-01
   1.0462936e+00   9.0666667e-01
   1.0538229e+00   9.1000000e-01
   1.0643956e+00   9.1333333e-01
   1.0764344e+00   9.1666667e-01
   1.0806309e+00   9.2000000e-01
   1.0850211e+00   9.2333333e-01
   1.0861322e+00   9.2666667e-01
   1.0924807e+00   9.3000000e-01
   1.0931623e+00   9.3333333e-01
   1.1002487e+00   9.3666667e-01
   1.1252387e+00   9.4000000e-01
   1.1468826e+00   9.4333333e-01
   1.1521705e+00   9.4666667e-01
   1.1532717e+00   9.5000000e-01
   1.1931717e+00   9.5333333e-01
   1.1953859e+00   9.5666667e-01
   1.1992535e+00   9.6000000e-01
   1.1992852e+00   9.6333333e-01
   1.2014594e+00   9.6666667e-01
   1.2232049e+00   9.7000000e-01
   1.2444770e+00   9.7333333e-01
   1.2491214e+00   9.7666667e-01
   1.3246065e+00   9.8000000e-01


==> figure/plot1a/05_std10m2red4_sy.txt <==
	x		y
   6.7564004e-01   0.0000000e+00
   6.7564004e-01   3.3333333e-03
   7.1082745e-01   6.6666667e-03
   7.5128027e-01   1.0000000e-02
   7.6664949e-01   1.3333333e-02
   7.7507628e-01   1.6666667e-02
   7.9815201e-01   2.0000000e-02
   8.0050273e-01   2.3333333e-02
   8.6255376e-01   2.6666667e-02
   8.6485610e-01   3.0000000e-02
   8.8299850e-01   3.3333333e-02
   8.9651269e-01   3.6666667e-02
   8.9686327e-01   4.0000000e-02
   9.0057314e-01   4.3333333e-02
   9.0373778e-01   4.6666667e-02
   9.0743811e-01   5.0000000e-02
   9.0787598e-01   5.3333333e-02
   9.0795623e-01   5.6666667e-02
   9.0974221e-01   6.0000000e-02
   9.1216663e-01   6.3333333e-02
   9.1249278e-01   6.6666667e-02
   9.1286943e-01   7.0000000e-02
   9.1760454e-01   7.3333333e-02
   9.2318774e-01   7.6666667e-02
   9.2845339e-01   8.0000000e-02
   9.2912682e-01   8.3333333e-02
   9.4425443e-01   8.6666667e-02
   9.4503510e-01   9.0000000e-02
   9.5029115e-01   9.3333333e-02
   9.5730619e-01   9.6666667e-02
   9.6372505e-01   1.0000000e-01
   9.6398058e-01   1.0333333e-01
   9.6398215e-01   1.0666667e-01
   9.6593386e-01   1.1000000e-01
   9.6655970e-01   1.1333333e-01
   9.6843777e-01   1.1666667e-01
   9.7067323e-01   1.2000000e-01
   9.7070224e-01   1.2333333e-01
   9.7296494e-01   1.2666667e-01
   9.7823956e-01   1.3000000e-01
   9.7967332e-01   1.3333333e-01
   9.8237811e-01   1.3666667e-01
   9.8373208e-01   1.4000000e-01
   9.8564406e-01   1.4333333e-01
   9.8717443e-01   1.4666667e-01
   9.8791264e-01   1.5000000e-01
   9.8873583e-01   1.5333333e-01
   9.8923647e-01   1.5666667e-01
   9.8979232e-01   1.6000000e-01
   9.8993668e-01   1.6333333e-01
   9.8998312e-01   1.6666667e-01
   9.9059328e-01   1.7000000e-01
   9.9260355e-01   1.7333333e-01
   9.9264878e-01   1.7666667e-01
   9.9267873e-01   1.8000000e-01
   9.9432729e-01   1.8333333e-01
   9.9471608e-01   1.8666667e-01
   9.9498265e-01   1.9000000e-01
   1.0002715e+00   1.9333333e-01
   1.0011598e+00   1.9666667e-01
   1.0217976e+00   2.0000000e-01
   1.0255416e+00   2.0333333e-01
   1.0261795e+00   2.0666667e-01
   1.0311340e+00   2.1000000e-01
   1.0329091e+00   2.1333333e-01
   1.0338274e+00   2.1666667e-01
   1.0422320e+00   2.2000000e-01
   1.0435626e+00   2.2333333e-01
   1.0471136e+00   2.2666667e-01
   1.0556242e+00   2.3000000e-01
   1.0590924e+00   2.3333333e-01
   1.0601566e+00   2.3666667e-01
   1.0624136e+00   2.4000000e-01
   1.0639937e+00   2.4333333e-01
   1.0659230e+00   2.4666667e-01
   1.0674517e+00   2.5000000e-01
   1.0674560e+00   2.5333333e-01
   1.0682446e+00   2.5666667e-01
   1.0717021e+00   2.6000000e-01
   1.0749874e+00   2.6333333e-01
   1.0754433e+00   2.6666667e-01
   1.0758607e+00   2.7000000e-01
   1.0779692e+00   2.7333333e-01
   1.0807393e+00   2.7666667e-01
   1.0808721e+00   2.8000000e-01
   1.0821168e+00   2.8333333e-01
   1.0824861e+00   2.8666667e-01
   1.0872397e+00   2.9000000e-01
   1.0874167e+00   2.9333333e-01
   1.0874904e+00   2.9666667e-01
   1.0874917e+00   3.0000000e-01
   1.0890584e+00   3.0333333e-01
   1.0909653e+00   3.0666667e-01
   1.0929066e+00   3.1000000e-01
   1.0931190e+00   3.1333333e-01
   1.0950364e+00   3.1666667e-01
   1.0961926e+00   3.2000000e-01
   1.0970632e+00   3.2333333e-01
   1.1007174e+00   3.2666667e-01
   1.1039116e+00   3.3000000e-01
   1.1045905e+00   3.3333333e-01
   1.1047521e+00   3.3666667e-01
   1.1074236e+00   3.4000000e-01
   1.1083397e+00   3.4333333e-01
   1.1099469e+00   3.4666667e-01
   1.1110102e+00   3.5000000e-01
   1.1120175e+00   3.5333333e-01
   1.1156697e+00   3.5666667e-01
   1.1165607e+00   3.6000000e-01
   1.1217352e+00   3.6333333e-01
   1.1221704e+00   3.6666667e-01
   1.1229188e+00   3.7000000e-01
   1.1231328e+00   3.7333333e-01
   1.1256930e+00   3.7666667e-01
   1.1269966e+00   3.8000000e-01
   1.1307394e+00   3.8333333e-01
   1.1334862e+00   3.8666667e-01
   1.1396719e+00   3.9000000e-01
   1.1414623e+00   3.9333333e-01
   1.1424575e+00   3.9666667e-01
   1.1476809e+00   4.0000000e-01
   1.1491912e+00   4.0333333e-01
   1.1530775e+00   4.0666667e-01
   1.1540108e+00   4.1000000e-01
   1.1564554e+00   4.1333333e-01
   1.1564910e+00   4.1666667e-01
   1.1570151e+00   4.2000000e-01
   1.1584362e+00   4.2333333e-01
   1.1628626e+00   4.2666667e-01
   1.1637308e+00   4.3000000e-01
   1.1658213e+00   4.3333333e-01
   1.1679363e+00   4.3666667e-01
   1.1707821e+00   4.4000000e-01
   1.1727719e+00   4.4333333e-01
   1.1740899e+00   4.4666667e-01
   1.1750777e+00   4.5000000e-01
   1.1756925e+00   4.5333333e-01
   1.1803727e+00   4.5666667e-01
   1.1905145e+00   4.6000000e-01
   1.1923230e+00   4.6333333e-01
   1.1963127e+00   4.6666667e-01
   1.1965976e+00   4.7000000e-01
   1.1971783e+00   4.7333333e-01
   1.1992825e+00   4.7666667e-01
   1.1994290e+00   4.8000000e-01
   1.2036658e+00   4.8333333e-01
   1.2055248e+00   4.8666667e-01
   1.2080101e+00   4.9000000e-01
   1.2103351e+00   4.9333333e-01
   1.2130132e+00   4.9666667e-01
   1.2174569e+00   5.0000000e-01
   1.2192246e+00   5.0333333e-01
   1.2193017e+00   5.0666667e-01
   1.2223222e+00   5.1000000e-01
   1.2223501e+00   5.1333333e-01
   1.2241972e+00   5.1666667e-01
   1.2249781e+00   5.2000000e-01
   1.2258707e+00   5.2333333e-01
   1.2325130e+00   5.2666667e-01
   1.2329203e+00   5.3000000e-01
   1.2356791e+00   5.3333333e-01
   1.2364333e+00   5.3666667e-01
   1.2374621e+00   5.4000000e-01
   1.2379609e+00   5.4333333e-01
   1.2382321e+00   5.4666667e-01
   1.2385574e+00   5.5000000e-01
   1.2411526e+00   5.5333333e-01
   1.2417267e+00   5.5666667e-01
   1.2432423e+00   5.6000000e-01
   1.2468263e+00   5.6333333e-01
   1.2504261e+00   5.6666667e-01
   1.2516939e+00   5.7000000e-01
   1.2522641e+00   5.7333333e-01
   1.2542945e+00   5.7666667e-01
   1.2588929e+00   5.8000000e-01
   1.2597682e+00   5.8333333e-01
   1.2597866e+00   5.8666667e-01
   1.2626762e+00   5.9000000e-01
   1.2689748e+00   5.9333333e-01
   1.2743950e+00   5.9666667e-01
   1.2754917e+00   6.0000000e-01
   1.2761576e+00   6.0333333e-01
   1.2780075e+00   6.0666667e-01
   1.2781370e+00   6.1000000e-01
   1.2789768e+00   6.1333333e-01
   1.2794012e+00   6.1666667e-01
   1.2798985e+00   6.2000000e-01
   1.2838168e+00   6.2333333e-01
   1.2852366e+00   6.2666667e-01
   1.2874777e+00   6.3000000e-01
   1.2888337e+00   6.3333333e-01
   1.2921744e+00   6.3666667e-01
   1.2993169e+00   6.4000000e-01
   1.3034198e+00   6.4333333e-01
   1.3047168e+00   6.4666667e-01
   1.3079200e+00   6.5000000e-01
   1.3103199e+00   6.5333333e-01
   1.3111835e+00   6.5666667e-01
   1.3112535e+00   6.6000000e-01
   1.3180594e+00   6.6333333e-01
   1.3189174e+00   6.6666667e-01
   1.3192116e+00   6.7000000e-01
   1.3195705e+00   6.7333333e-01
   1.3204550e+00   6.7666667e-01
   1.3230352e+00   6.8000000e-01
   1.3239720e+00   6.8333333e-01
   1.3247189e+00   6.8666667e-01
   1.3289153e+00   6.9000000e-01
   1.3297337e+00   6.9333333e-01
   1.3318204e+00   6.9666667e-01
   1.3360397e+00   7.0000000e-01
   1.3370895e+00   7.0333333e-01
   1.3406529e+00   7.0666667e-01
   1.3510800e+00   7.1000000e-01
   1.3521489e+00   7.1333333e-01
   1.3540186e+00   7.1666667e-01
   1.3541034e+00   7.2000000e-01
   1.3557049e+00   7.2333333e-01
   1.3573358e+00   7.2666667e-01
   1.3602939e+00   7.3000000e-01
   1.3637069e+00   7.3333333e-01
   1.3652116e+00   7.3666667e-01
   1.3776048e+00   7.4000000e-01
   1.3782937e+00   7.4333333e-01
   1.3807882e+00   7.4666667e-01
   1.3822709e+00   7.5000000e-01
   1.3855182e+00   7.5333333e-01
   1.3872365e+00   7.5666667e-01
   1.3890658e+00   7.6000000e-01
   1.3899844e+00   7.6333333e-01
   1.3927466e+00   7.6666667e-01
   1.3991882e+00   7.7000000e-01
   1.4058039e+00   7.7333333e-01
   1.4065395e+00   7.7666667e-01
   1.4080673e+00   7.8000000e-01
   1.4120389e+00   7.8333333e-01
   1.4125077e+00   7.8666667e-01
   1.4134064e+00   7.9000000e-01
   1.4136333e+00   7.9333333e-01
   1.4261446e+00   7.9666667e-01
   1.4321890e+00   8.0000000e-01
   1.4336148e+00   8.0333333e-01
   1.4387792e+00   8.0666667e-01
   1.4400250e+00   8.1000000e-01
   1.4408913e+00   8.1333333e-01
   1.4445771e+00   8.1666667e-01
   1.4462706e+00   8.2000000e-01
   1.4492936e+00   8.2333333e-01
   1.4544310e+00   8.2666667e-01
   1.4547105e+00   8.3000000e-01
   1.4547827e+00   8.3333333e-01
   1.4592574e+00   8.3666667e-01
   1.4593799e+00   8.4000000e-01
   1.4608532e+00   8.4333333e-01
   1.4644064e+00   8.4666667e-01
   1.4679487e+00   8.5000000e-01
   1.4691303e+00   8.5333333e-01
   1.4768468e+00   8.5666667e-01
   1.4803792e+00   8.6000000e-01
   1.4899888e+00   8.6333333e-01
   1.5016110e+00   8.6666667e-01
   1.5028601e+00   8.7000000e-01
   1.5059054e+00   8.7333333e-01
   1.5092732e+00   8.7666667e-01
   1.5127581e+00   8.8000000e-01
   1.5153272e+00   8.8333333e-01
   1.5267335e+00   8.8666667e-01
   1.5327749e+00   8.9000000e-01
   1.5448679e+00   8.9333333e-01
   1.5466542e+00   8.9666667e-01
   1.5706240e+00   9.0000000e-01
   1.5826745e+00   9.0333333e-01
   1.5865730e+00   9.0666667e-01
   1.5889271e+00   9.1000000e-01
   1.5991411e+00   9.1333333e-01
   1.5998456e+00   9.1666667e-01
   1.6131174e+00   9.2000000e-01
   1.6175206e+00   9.2333333e-01
   1.6289498e+00   9.2666667e-01
   1.6301791e+00   9.3000000e-01
   1.6394038e+00   9.3333333e-01
   1.6541118e+00   9.3666667e-01
   1.6698839e+00   9.4000000e-01
   1.6877777e+00   9.4333333e-01
   1.6945875e+00   9.4666667e-01
   1.7210809e+00   9.5000000e-01
   1.7666786e+00   9.5333333e-01
   1.7786527e+00   9.5666667e-01
   1.7926733e+00   9.6000000e-01
   1.8760618e+00   9.6333333e-01
   1.8918193e+00   9.6666667e-01
   1.9358432e+00   9.7000000e-01
   1.9473402e+00   9.7333333e-01
   1.9487328e+00   9.7666667e-01
   1.9853395e+00   9.8000000e-01
   2.1585285e+00   9.8333333e-01
   2.1727744e+00   9.8666667e-01
   8.5891672e+00   9.9000000e-01


==> figure/plot1a/06_std10m2red4_rd.txt <==
	x		y
   7.2933437e-01   0.0000000e+00
   7.2933437e-01   3.3333333e-03
   7.3834416e-01   6.6666667e-03
   7.8236866e-01   1.0000000e-02
   7.8468052e-01   1.3333333e-02
   8.1307456e-01   1.6666667e-02
   8.3728826e-01   2.0000000e-02
   8.4439592e-01   2.3333333e-02
   8.4502748e-01   2.6666667e-02
   8.6181307e-01   3.0000000e-02
   8.6463930e-01   3.3333333e-02
   8.6756959e-01   3.6666667e-02
   8.7039500e-01   4.0000000e-02
   8.7104226e-01   4.3333333e-02
   8.7182977e-01   4.6666667e-02
   8.7202621e-01   5.0000000e-02
   8.7421926e-01   5.3333333e-02
   8.7464099e-01   5.6666667e-02
   8.7518098e-01   6.0000000e-02
   8.7573850e-01   6.3333333e-02
   8.7800382e-01   6.6666667e-02
   8.7857231e-01   7.0000000e-02
   8.8254244e-01   7.3333333e-02
   8.8391918e-01   7.6666667e-02
   8.8889202e-01   8.0000000e-02
   8.8950179e-01   8.3333333e-02
   8.9492564e-01   8.6666667e-02
   8.9662479e-01   9.0000000e-02
   8.9956614e-01   9.3333333e-02
   9.0039078e-01   9.6666667e-02
   9.0481591e-01   1.0000000e-01
   9.0577872e-01   1.0333333e-01
   9.0752957e-01   1.0666667e-01
   9.0787109e-01   1.1000000e-01
   9.0953279e-01   1.1333333e-01
   9.1165640e-01   1.1666667e-01
   9.1193907e-01   1.2000000e-01
   9.1240596e-01   1.2333333e-01
   9.1310291e-01   1.2666667e-01
   9.1534211e-01   1.3000000e-01
   9.1572957e-01   1.3333333e-01
   9.1587963e-01   1.3666667e-01
   9.1756336e-01   1.4000000e-01
   9.1765843e-01   1.4333333e-01
   9.2373354e-01   1.4666667e-01
   9.2728451e-01   1.5000000e-01
   9.2733663e-01   1.5333333e-01
   9.2763988e-01   1.5666667e-01
   9.2778571e-01   1.6000000e-01
   9.3022218e-01   1.6333333e-01
   9.3200392e-01   1.6666667e-01
   9.3302785e-01   1.7000000e-01
   9.3350204e-01   1.7333333e-01
   9.3396268e-01   1.7666667e-01
   9.3407694e-01   1.8000000e-01
   9.3424016e-01   1.8333333e-01
   9.3446174e-01   1.8666667e-01
   9.3463575e-01   1.9000000e-01
   9.3529510e-01   1.9333333e-01
   9.3795346e-01   1.9666667e-01
   9.3905253e-01   2.0000000e-01
   9.3933095e-01   2.0333333e-01
   9.3943337e-01   2.0666667e-01
   9.4089249e-01   2.1000000e-01
   9.4371800e-01   2.1333333e-01
   9.4426870e-01   2.1666667e-01
   9.4448701e-01   2.2000000e-01
   9.4507665e-01   2.2333333e-01
   9.4588891e-01   2.2666667e-01
   9.4597257e-01   2.3000000e-01
   9.4611905e-01   2.3333333e-01
   9.4666589e-01   2.3666667e-01
   9.4724332e-01   2.4000000e-01
   9.4782096e-01   2.4333333e-01
   9.4826356e-01   2.4666667e-01
   9.4833302e-01   2.5000000e-01
   9.4905924e-01   2.5333333e-01
   9.4916215e-01   2.5666667e-01
   9.4927410e-01   2.6000000e-01
   9.4960991e-01   2.6333333e-01
   9.5006333e-01   2.6666667e-01
   9.5114916e-01   2.7000000e-01
   9.5174510e-01   2.7333333e-01
   9.5205378e-01   2.7666667e-01
   9.5229671e-01   2.8000000e-01
   9.5242144e-01   2.8333333e-01
   9.5288706e-01   2.8666667e-01
   9.5289151e-01   2.9000000e-01
   9.5294443e-01   2.9333333e-01
   9.5307526e-01   2.9666667e-01
   9.5325281e-01   3.0000000e-01
   9.5369369e-01   3.0333333e-01
   9.5394887e-01   3.0666667e-01
   9.5435022e-01   3.1000000e-01
   9.5457751e-01   3.1333333e-01
   9.5587591e-01   3.1666667e-01
   9.5595224e-01   3.2000000e-01
   9.5624188e-01   3.2333333e-01
   9.5626193e-01   3.2666667e-01
   9.5654869e-01   3.3000000e-01
   9.5657663e-01   3.3333333e-01
   9.5657776e-01   3.3666667e-01
   9.5664136e-01   3.4000000e-01
   9.5664811e-01   3.4333333e-01
   9.5693915e-01   3.4666667e-01
   9.5711924e-01   3.5000000e-01
   9.5714070e-01   3.5333333e-01
   9.5752825e-01   3.5666667e-01
   9.5774553e-01   3.6000000e-01
   9.5797748e-01   3.6333333e-01
   9.5842091e-01   3.6666667e-01
   9.5865878e-01   3.7000000e-01
   9.5875512e-01   3.7333333e-01
   9.5878687e-01   3.7666667e-01
   9.5905244e-01   3.8000000e-01
   9.5943241e-01   3.8333333e-01
   9.6032755e-01   3.8666667e-01
   9.6034086e-01   3.9000000e-01
   9.6187247e-01   3.9333333e-01
   9.6240139e-01   3.9666667e-01
   9.6257664e-01   4.0000000e-01
   9.6270837e-01   4.0333333e-01
   9.6284046e-01   4.0666667e-01
   9.6293933e-01   4.1000000e-01
   9.6304325e-01   4.1333333e-01
   9.6327071e-01   4.1666667e-01
   9.6339935e-01   4.2000000e-01
   9.6379903e-01   4.2333333e-01
   9.6402930e-01   4.2666667e-01
   9.6409726e-01   4.3000000e-01
   9.6417245e-01   4.3333333e-01
   9.6451637e-01   4.3666667e-01
   9.6456321e-01   4.4000000e-01
   9.6481117e-01   4.4333333e-01
   9.6506204e-01   4.4666667e-01
   9.6536216e-01   4.5000000e-01
   9.6555983e-01   4.5333333e-01
   9.6608983e-01   4.5666667e-01
   9.6697503e-01   4.6000000e-01
   9.6736546e-01   4.6333333e-01
   9.6771909e-01   4.6666667e-01
   9.6796900e-01   4.7000000e-01
   9.6832719e-01   4.7333333e-01
   9.6973120e-01   4.7666667e-01
   9.7042891e-01   4.8000000e-01
   9.7170732e-01   4.8333333e-01
   9.7206007e-01   4.8666667e-01
   9.7224765e-01   4.9000000e-01
   9.7229487e-01   4.9333333e-01
   9.7240090e-01   4.9666667e-01
   9.7270588e-01   5.0000000e-01
   9.7314353e-01   5.0333333e-01
   9.7345502e-01   5.0666667e-01
   9.7351495e-01   5.1000000e-01
   9.7355965e-01   5.1333333e-01
   9.7401506e-01   5.1666667e-01
   9.7422621e-01   5.2000000e-01
   9.7436468e-01   5.2333333e-01
   9.7458367e-01   5.2666667e-01
   9.7474777e-01   5.3000000e-01
   9.7481774e-01   5.3333333e-01
   9.7521662e-01   5.3666667e-01
   9.7535328e-01   5.4000000e-01
   9.7551677e-01   5.4333333e-01
   9.7572873e-01   5.4666667e-01
   9.7614611e-01   5.5000000e-01
   9.7617087e-01   5.5333333e-01
   9.7633873e-01   5.5666667e-01
   9.7710067e-01   5.6000000e-01
   9.7735168e-01   5.6333333e-01
   9.7760011e-01   5.6666667e-01
   9.7799002e-01   5.7000000e-01
   9.7942649e-01   5.7333333e-01
   9.7943276e-01   5.7666667e-01
   9.7963156e-01   5.8000000e-01
   9.7969856e-01   5.8333333e-01
   9.7996216e-01   5.8666667e-01
   9.8030012e-01   5.9000000e-01
   9.8103821e-01   5.9333333e-01
   9.8136740e-01   5.9666667e-01
   9.8177786e-01   6.0000000e-01
   9.8249473e-01   6.0333333e-01
   9.8250538e-01   6.0666667e-01
   9.8274863e-01   6.1000000e-01
   9.8291923e-01   6.1333333e-01
   9.8306610e-01   6.1666667e-01
   9.8307777e-01   6.2000000e-01
   9.8313851e-01   6.2333333e-01
   9.8349609e-01   6.2666667e-01
   9.8376100e-01   6.3000000e-01
   9.8377032e-01   6.3333333e-01
   9.8386049e-01   6.3666667e-01
   9.8461651e-01   6.4000000e-01
   9.8466254e-01   6.4333333e-01
   9.8479982e-01   6.4666667e-01
   9.8524895e-01   6.5000000e-01
   9.8572043e-01   6.5333333e-01
   9.8585790e-01   6.5666667e-01
   9.8596815e-01   6.6000000e-01
   9.8656247e-01   6.6333333e-01
   9.8715183e-01   6.6666667e-01
   9.8727981e-01   6.7000000e-01
   9.8728002e-01   6.7333333e-01
   9.8730418e-01   6.7666667e-01
   9.8750540e-01   6.8000000e-01
   9.8755678e-01   6.8333333e-01
   9.8770103e-01   6.8666667e-01
   9.8797873e-01   6.9000000e-01
   9.8815054e-01   6.9333333e-01
   9.8841968e-01   6.9666667e-01
   9.8845921e-01   7.0000000e-01
   9.8850378e-01   7.0333333e-01
   9.8869692e-01   7.0666667e-01
   9.8878918e-01   7.1000000e-01
   9.8880264e-01   7.1333333e-01
   9.8903307e-01   7.1666667e-01
   9.8916891e-01   7.2000000e-01
   9.8918104e-01   7.2333333e-01
   9.8945388e-01   7.2666667e-01
   9.8961984e-01   7.3000000e-01
   9.8991275e-01   7.3333333e-01
   9.8999198e-01   7.3666667e-01
   9.9014841e-01   7.4000000e-01
   9.9037956e-01   7.4333333e-01
   9.9047147e-01   7.4666667e-01
   9.9047177e-01   7.5000000e-01
   9.9075675e-01   7.5333333e-01
   9.9089402e-01   7.5666667e-01
   9.9108237e-01   7.6000000e-01
   9.9116549e-01   7.6333333e-01
   9.9124067e-01   7.6666667e-01
   9.9124223e-01   7.7000000e-01
   9.9139475e-01   7.7333333e-01
   9.9153988e-01   7.7666667e-01
   9.9166540e-01   7.8000000e-01
   9.9178093e-01   7.8333333e-01
   9.9179797e-01   7.8666667e-01
   9.9203045e-01   7.9000000e-01
   9.9206994e-01   7.9333333e-01
   9.9229562e-01   7.9666667e-01
   9.9229837e-01   8.0000000e-01
   9.9233719e-01   8.0333333e-01
   9.9246595e-01   8.0666667e-01
   9.9257563e-01   8.1000000e-01
   9.9264973e-01   8.1333333e-01
   9.9267998e-01   8.1666667e-01
   9.9273867e-01   8.2000000e-01
   9.9281029e-01   8.2333333e-01
   9.9282131e-01   8.2666667e-01
   9.9299165e-01   8.3000000e-01
   9.9307517e-01   8.3333333e-01
   9.9323887e-01   8.3666667e-01
   9.9349976e-01   8.4000000e-01
   9.9350670e-01   8.4333333e-01
   9.9353789e-01   8.4666667e-01
   9.9381728e-01   8.5000000e-01
   9.9415311e-01   8.5333333e-01
   9.9421318e-01   8.5666667e-01
   9.9425093e-01   8.6000000e-01
   9.9432902e-01   8.6333333e-01
   9.9452136e-01   8.6666667e-01
   9.9472149e-01   8.7000000e-01
   9.9475880e-01   8.7333333e-01
   9.9488465e-01   8.7666667e-01
   9.9509639e-01   8.8000000e-01
   9.9513688e-01   8.8333333e-01
   9.9514226e-01   8.8666667e-01
   9.9520351e-01   8.9000000e-01
   9.9544828e-01   8.9333333e-01
   9.9558987e-01   8.9666667e-01
   9.9572541e-01   9.0000000e-01
   9.9597839e-01   9.0333333e-01
   9.9611612e-01   9.0666667e-01
   9.9617875e-01   9.1000000e-01
   9.9621165e-01   9.1333333e-01
   9.9636829e-01   9.1666667e-01
   9.9659505e-01   9.2000000e-01
   9.9673078e-01   9.2333333e-01
   9.9675713e-01   9.2666667e-01
   9.9678340e-01   9.3000000e-01
   9.9688445e-01   9.3333333e-01
   9.9697706e-01   9.3666667e-01
   9.9729927e-01   9.4000000e-01
   9.9774944e-01   9.4333333e-01
   9.9782656e-01   9.4666667e-01
   9.9839515e-01   9.5000000e-01
   1.0335544e+00   9.5333333e-01
   1.0357825e+00   9.5666667e-01
   1.0392531e+00   9.6000000e-01
   1.0729487e+00   9.6333333e-01
   1.0738484e+00   9.6666667e-01
   1.1161118e+00   9.7000000e-01
   1.1296794e+00   9.7333333e-01
   1.1846521e+00   9.7666667e-01
   1.2218206e+00   9.8000000e-01
   1.3136131e+00   9.8333333e-01
   1.3274976e+00   9.8666667e-01
   4.8153103e+00   9.9000000e-01


==> figure/plot1a/07_std10m2red5_sy.txt <==
	x		y
   6.0661702e-01   0.0000000e+00
   6.0661702e-01   3.3333333e-03
   6.2217778e-01   6.6666667e-03
   6.9319174e-01   1.0000000e-02
   7.5751982e-01   1.3333333e-02
   7.8234828e-01   1.6666667e-02
   7.8350540e-01   2.0000000e-02
   8.0777812e-01   2.3333333e-02
   8.2647771e-01   2.6666667e-02
   8.3911382e-01   3.0000000e-02
   8.4019359e-01   3.3333333e-02
   8.4153258e-01   3.6666667e-02
   8.4278172e-01   4.0000000e-02
   8.4689983e-01   4.3333333e-02
   8.7725552e-01   4.6666667e-02
   8.8046281e-01   5.0000000e-02
   8.8405847e-01   5.3333333e-02
   8.9319129e-01   5.6666667e-02
   8.9375668e-01   6.0000000e-02
   8.9561946e-01   6.3333333e-02
   9.0100744e-01   6.6666667e-02
   9.0295055e-01   7.0000000e-02
   9.0587397e-01   7.3333333e-02
   9.0663837e-01   7.6666667e-02
   9.0763447e-01   8.0000000e-02
   9.1271395e-01   8.3333333e-02
   9.1282352e-01   8.6666667e-02
   9.2343827e-01   9.0000000e-02
   9.2527863e-01   9.3333333e-02
   9.3096304e-01   9.6666667e-02
   9.3423975e-01   1.0000000e-01
   9.3438383e-01   1.0333333e-01
   9.3790452e-01   1.0666667e-01
   9.4027734e-01   1.1000000e-01
   9.4228803e-01   1.1333333e-01
   9.4513291e-01   1.1666667e-01
   9.4565110e-01   1.2000000e-01
   9.4565288e-01   1.2333333e-01
   9.4912811e-01   1.2666667e-01
   9.5003806e-01   1.3000000e-01
   9.5121028e-01   1.3333333e-01
   9.5742379e-01   1.3666667e-01
   9.6453307e-01   1.4000000e-01
   9.6487325e-01   1.4333333e-01
   9.6611009e-01   1.4666667e-01
   9.6614012e-01   1.5000000e-01
   9.6759402e-01   1.5333333e-01
   9.6861993e-01   1.5666667e-01
   9.7155560e-01   1.6000000e-01
   9.7305226e-01   1.6333333e-01
   9.7417315e-01   1.6666667e-01
   9.7549540e-01   1.7000000e-01
   9.7602318e-01   1.7333333e-01
   9.7696300e-01   1.7666667e-01
   9.7712460e-01   1.8000000e-01
   9.7812914e-01   1.8333333e-01
   9.7826706e-01   1.8666667e-01
   9.8102974e-01   1.9000000e-01
   9.8222130e-01   1.9333333e-01
   9.8322482e-01   1.9666667e-01
   9.8339191e-01   2.0000000e-01
   9.8429529e-01   2.0333333e-01
   9.8443309e-01   2.0666667e-01
   9.8464660e-01   2.1000000e-01
   9.8476495e-01   2.1333333e-01
   9.8592538e-01   2.1666667e-01
   9.8646233e-01   2.2000000e-01
   9.8717794e-01   2.2333333e-01
   9.8749663e-01   2.2666667e-01
   9.8829941e-01   2.3000000e-01
   9.8898605e-01   2.3333333e-01
   9.8983315e-01   2.3666667e-01
   9.9268644e-01   2.4000000e-01
   9.9649397e-01   2.4333333e-01
   9.9650612e-01   2.4666667e-01
   9.9716158e-01   2.5000000e-01
   1.0010240e+00   2.5333333e-01
   1.0091336e+00   2.5666667e-01
   1.0099902e+00   2.6000000e-01
   1.0103513e+00   2.6333333e-01
   1.0130556e+00   2.6666667e-01
   1.0158467e+00   2.7000000e-01
   1.0173028e+00   2.7333333e-01
   1.0181828e+00   2.7666667e-01
   1.0241645e+00   2.8000000e-01
   1.0273176e+00   2.8333333e-01
   1.0307926e+00   2.8666667e-01
   1.0395308e+00   2.9000000e-01
   1.0451232e+00   2.9333333e-01
   1.0518514e+00   2.9666667e-01
   1.0525183e+00   3.0000000e-01
   1.0538084e+00   3.0333333e-01
   1.0564629e+00   3.0666667e-01
   1.0573670e+00   3.1000000e-01
   1.0576478e+00   3.1333333e-01
   1.0600079e+00   3.1666667e-01
   1.0614194e+00   3.2000000e-01
   1.0674389e+00   3.2333333e-01
   1.0677619e+00   3.2666667e-01
   1.0703075e+00   3.3000000e-01
   1.0711667e+00   3.3333333e-01
   1.0724889e+00   3.3666667e-01
   1.0735500e+00   3.4000000e-01
   1.0736562e+00   3.4333333e-01
   1.0738403e+00   3.4666667e-01
   1.0744323e+00   3.5000000e-01
   1.0756177e+00   3.5333333e-01
   1.0760202e+00   3.5666667e-01
   1.0770776e+00   3.6000000e-01
   1.0774556e+00   3.6333333e-01
   1.0791138e+00   3.6666667e-01
   1.0796788e+00   3.7000000e-01
   1.0830581e+00   3.7333333e-01
   1.0831280e+00   3.7666667e-01
   1.0841263e+00   3.8000000e-01
   1.0849341e+00   3.8333333e-01
   1.0849799e+00   3.8666667e-01
   1.0901504e+00   3.9000000e-01
   1.0913117e+00   3.9333333e-01
   1.0915063e+00   3.9666667e-01
   1.0946243e+00   4.0000000e-01
   1.0969700e+00   4.0333333e-01
   1.0991487e+00   4.0666667e-01
   1.0992018e+00   4.1000000e-01
   1.1014496e+00   4.1333333e-01
   1.1031480e+00   4.1666667e-01
   1.1064214e+00   4.2000000e-01
   1.1068266e+00   4.2333333e-01
   1.1072920e+00   4.2666667e-01
   1.1081633e+00   4.3000000e-01
   1.1095724e+00   4.3333333e-01
   1.1112347e+00   4.3666667e-01
   1.1140672e+00   4.4000000e-01
   1.1150638e+00   4.4333333e-01
   1.1160765e+00   4.4666667e-01
   1.1173210e+00   4.5000000e-01
   1.1176709e+00   4.5333333e-01
   1.1190195e+00   4.5666667e-01
   1.1198204e+00   4.6000000e-01
   1.1199671e+00   4.6333333e-01
   1.1204100e+00   4.6666667e-01
   1.1231944e+00   4.7000000e-01
   1.1255647e+00   4.7333333e-01
   1.1274296e+00   4.7666667e-01
   1.1316660e+00   4.8000000e-01
   1.1323050e+00   4.8333333e-01
   1.1337362e+00   4.8666667e-01
   1.1337979e+00   4.9000000e-01
   1.1343225e+00   4.9333333e-01
   1.1364593e+00   4.9666667e-01
   1.1381919e+00   5.0000000e-01
   1.1393640e+00   5.0333333e-01
   1.1405390e+00   5.0666667e-01
   1.1429479e+00   5.1000000e-01
   1.1547630e+00   5.1333333e-01
   1.1576358e+00   5.1666667e-01
   1.1591167e+00   5.2000000e-01
   1.1598994e+00   5.2333333e-01
   1.1623304e+00   5.2666667e-01
   1.1628810e+00   5.3000000e-01
   1.1722159e+00   5.3333333e-01
   1.1726447e+00   5.3666667e-01
   1.1736401e+00   5.4000000e-01
   1.1760905e+00   5.4333333e-01
   1.1769417e+00   5.4666667e-01
   1.1787500e+00   5.5000000e-01
   1.1823151e+00   5.5333333e-01
   1.1847419e+00   5.5666667e-01
   1.1869068e+00   5.6000000e-01
   1.1878337e+00   5.6333333e-01
   1.1889850e+00   5.6666667e-01
   1.1905721e+00   5.7000000e-01
   1.1909339e+00   5.7333333e-01
   1.1914544e+00   5.7666667e-01
   1.1919903e+00   5.8000000e-01
   1.1943427e+00   5.8333333e-01
   1.1945648e+00   5.8666667e-01
   1.1947591e+00   5.9000000e-01
   1.1952328e+00   5.9333333e-01
   1.1966288e+00   5.9666667e-01
   1.1977028e+00   6.0000000e-01
   1.2013797e+00   6.0333333e-01
   1.2024975e+00   6.0666667e-01
   1.2051182e+00   6.1000000e-01
   1.2078869e+00   6.1333333e-01
   1.2130306e+00   6.1666667e-01
   1.2131551e+00   6.2000000e-01
   1.2132200e+00   6.2333333e-01
   1.2136717e+00   6.2666667e-01
   1.2157806e+00   6.3000000e-01
   1.2165631e+00   6.3333333e-01
   1.2227441e+00   6.3666667e-01
   1.2239832e+00   6.4000000e-01
   1.2249157e+00   6.4333333e-01
   1.2251348e+00   6.4666667e-01
   1.2259522e+00   6.5000000e-01
   1.2282098e+00   6.5333333e-01
   1.2311862e+00   6.5666667e-01
   1.2321951e+00   6.6000000e-01
   1.2334409e+00   6.6333333e-01
   1.2423722e+00   6.6666667e-01
   1.2434781e+00   6.7000000e-01
   1.2441778e+00   6.7333333e-01
   1.2454237e+00   6.7666667e-01
   1.2460010e+00   6.8000000e-01
   1.2465979e+00   6.8333333e-01
   1.2493355e+00   6.8666667e-01
   1.2544625e+00   6.9000000e-01
   1.2562641e+00   6.9333333e-01
   1.2563309e+00   6.9666667e-01
   1.2608806e+00   7.0000000e-01
   1.2609168e+00   7.0333333e-01
   1.2618738e+00   7.0666667e-01
   1.2624361e+00   7.1000000e-01
   1.2676488e+00   7.1333333e-01
   1.2713938e+00   7.1666667e-01
   1.2766481e+00   7.2000000e-01
   1.2796847e+00   7.2333333e-01
   1.2810837e+00   7.2666667e-01
   1.2820198e+00   7.3000000e-01
   1.2838729e+00   7.3333333e-01
   1.2869184e+00   7.3666667e-01
   1.2924245e+00   7.4000000e-01
   1.2926603e+00   7.4333333e-01
   1.2959417e+00   7.4666667e-01
   1.3018442e+00   7.5000000e-01
   1.3032304e+00   7.5333333e-01
   1.3037831e+00   7.5666667e-01
   1.3056696e+00   7.6000000e-01
   1.3073116e+00   7.6333333e-01
   1.3090169e+00   7.6666667e-01
   1.3091525e+00   7.7000000e-01
   1.3111418e+00   7.7333333e-01
   1.3123524e+00   7.7666667e-01
   1.3144696e+00   7.8000000e-01
   1.3161898e+00   7.8333333e-01
   1.3179157e+00   7.8666667e-01
   1.3207251e+00   7.9000000e-01
   1.3261322e+00   7.9333333e-01
   1.3261826e+00   7.9666667e-01
   1.3323103e+00   8.0000000e-01
   1.3337061e+00   8.0333333e-01
   1.3348460e+00   8.0666667e-01
   1.3354242e+00   8.1000000e-01
   1.3374346e+00   8.1333333e-01
   1.3378134e+00   8.1666667e-01
   1.3447558e+00   8.2000000e-01
   1.3457335e+00   8.2333333e-01
   1.3568770e+00   8.2666667e-01
   1.3572688e+00   8.3000000e-01
   1.3596208e+00   8.3333333e-01
   1.3599506e+00   8.3666667e-01
   1.3649009e+00   8.4000000e-01
   1.3671607e+00   8.4333333e-01
   1.3690755e+00   8.4666667e-01
   1.3754459e+00   8.5000000e-01
   1.3793202e+00   8.5333333e-01
   1.3796718e+00   8.5666667e-01
   1.3806032e+00   8.6000000e-01
   1.3816983e+00   8.6333333e-01
   1.3864401e+00   8.6666667e-01
   1.3865780e+00   8.7000000e-01
   1.3893202e+00   8.7333333e-01
   1.3907193e+00   8.7666667e-01
   1.3991721e+00   8.8000000e-01
   1.4051358e+00   8.8333333e-01
   1.4116461e+00   8.8666667e-01
   1.4232322e+00   8.9000000e-01
   1.4361706e+00   8.9333333e-01
   1.4379175e+00   8.9666667e-01
   1.4395888e+00   9.0000000e-01
   1.4399388e+00   9.0333333e-01
   1.4457495e+00   9.0666667e-01
   1.4625646e+00   9.1000000e-01
   1.4756857e+00   9.1333333e-01
   1.4780130e+00   9.1666667e-01
   1.4807449e+00   9.2000000e-01
   1.4826583e+00   9.2333333e-01
   1.4918083e+00   9.2666667e-01
   1.4936984e+00   9.3000000e-01
   1.5008614e+00   9.3333333e-01
   1.5036671e+00   9.3666667e-01
   1.5083665e+00   9.4000000e-01
   1.5100063e+00   9.4333333e-01
   1.5101119e+00   9.4666667e-01
   1.5359681e+00   9.5000000e-01
   1.5408446e+00   9.5333333e-01
   1.5572376e+00   9.5666667e-01
   1.5824903e+00   9.6000000e-01
   1.5834027e+00   9.6333333e-01
   1.5919024e+00   9.6666667e-01
   1.6243038e+00   9.7000000e-01
   1.6785738e+00   9.7333333e-01
   1.6852401e+00   9.7666667e-01
   1.7225158e+00   9.8000000e-01
   1.7372404e+00   9.8333333e-01
   1.7649534e+00   9.8666667e-01
   1.8402663e+00   9.9000000e-01
   2.0796164e+00   9.9333333e-01
   2.1322050e+00   9.9666667e-01


==> figure/plot1a/08_std10m2red5_rd.txt <==
	x		y
   6.5232775e-01   0.0000000e+00
   6.5232775e-01   3.3333333e-03
   7.5420443e-01   6.6666667e-03
   7.8101802e-01   1.0000000e-02
   7.9318082e-01   1.3333333e-02
   8.0345360e-01   1.6666667e-02
   8.0555311e-01   2.0000000e-02
   8.0928220e-01   2.3333333e-02
   8.1947037e-01   2.6666667e-02
   8.2601774e-01   3.0000000e-02
   8.2944665e-01   3.3333333e-02
   8.5725510e-01   3.6666667e-02
   8.7081463e-01   4.0000000e-02
   8.7429942e-01   4.3333333e-02
   8.7706697e-01   4.6666667e-02
   8.8099853e-01   5.0000000e-02
   8.8124154e-01   5.3333333e-02
   8.8774549e-01   5.6666667e-02
   8.9173321e-01   6.0000000e-02
   8.9224798e-01   6.3333333e-02
   8.9266863e-01   6.6666667e-02
   8.9342464e-01   7.0000000e-02
   8.9732011e-01   7.3333333e-02
   8.9783962e-01   7.6666667e-02
   8.9974173e-01   8.0000000e-02
   9.0102508e-01   8.3333333e-02
   9.0104703e-01   8.6666667e-02
   9.0158631e-01   9.0000000e-02
   9.0203315e-01   9.3333333e-02
   9.0604119e-01   9.6666667e-02
   9.0779350e-01   1.0000000e-01
   9.0879499e-01   1.0333333e-01
   9.0927368e-01   1.0666667e-01
   9.0962505e-01   1.1000000e-01
   9.1266720e-01   1.1333333e-01
   9.1352718e-01   1.1666667e-01
   9.1393058e-01   1.2000000e-01
   9.1415845e-01   1.2333333e-01
   9.1486075e-01   1.2666667e-01
   9.1886722e-01   1.3000000e-01
   9.1977002e-01   1.3333333e-01
   9.2031944e-01   1.3666667e-01
   9.2853980e-01   1.4000000e-01
   9.3016362e-01   1.4333333e-01
   9.3255975e-01   1.4666667e-01
   9.3302557e-01   1.5000000e-01
   9.3368163e-01   1.5333333e-01
   9.3413790e-01   1.5666667e-01
   9.3414901e-01   1.6000000e-01
   9.3616354e-01   1.6333333e-01
   9.3651162e-01   1.6666667e-01
   9.3711580e-01   1.7000000e-01
   9.3835496e-01   1.7333333e-01
   9.3851559e-01   1.7666667e-01
   9.3857432e-01   1.8000000e-01
   9.3996231e-01   1.8333333e-01
   9.4048723e-01   1.8666667e-01
   9.4247702e-01   1.9000000e-01
   9.4351379e-01   1.9333333e-01
   9.4413854e-01   1.9666667e-01
   9.4841694e-01   2.0000000e-01
   9.4887262e-01   2.0333333e-01
   9.4908041e-01   2.0666667e-01
   9.4982603e-01   2.1000000e-01
   9.4989912e-01   2.1333333e-01
   9.4998998e-01   2.1666667e-01
   9.5018302e-01   2.2000000e-01
   9.5031297e-01   2.2333333e-01
   9.5060023e-01   2.2666667e-01
   9.5073539e-01   2.3000000e-01
   9.5111028e-01   2.3333333e-01
   9.5127587e-01   2.3666667e-01
   9.5133137e-01   2.4000000e-01
   9.5150271e-01   2.4333333e-01
   9.5153594e-01   2.4666667e-01
   9.5176040e-01   2.5000000e-01
   9.5185844e-01   2.5333333e-01
   9.5187188e-01   2.5666667e-01
   9.5202915e-01   2.6000000e-01
   9.5254066e-01   2.6333333e-01
   9.5289924e-01   2.6666667e-01
   9.5333138e-01   2.7000000e-01
   9.5364522e-01   2.7333333e-01
   9.5368865e-01   2.7666667e-01
   9.5406762e-01   2.8000000e-01
   9.5423109e-01   2.8333333e-01
   9.5428814e-01   2.8666667e-01
   9.5438836e-01   2.9000000e-01
   9.5596659e-01   2.9333333e-01
   9.5611563e-01   2.9666667e-01
   9.5644616e-01   3.0000000e-01
   9.5687462e-01   3.0333333e-01
   9.5690774e-01   3.0666667e-01
   9.5711569e-01   3.1000000e-01
   9.5733280e-01   3.1333333e-01
   9.5769696e-01   3.1666667e-01
   9.5846050e-01   3.2000000e-01
   9.5920013e-01   3.2333333e-01
   9.5972118e-01   3.2666667e-01
   9.5987794e-01   3.3000000e-01
   9.6004038e-01   3.3333333e-01
   9.6036005e-01   3.3666667e-01
   9.6037900e-01   3.4000000e-01
   9.6038856e-01   3.4333333e-01
   9.6043223e-01   3.4666667e-01
   9.6056897e-01   3.5000000e-01
   9.6073887e-01   3.5333333e-01
   9.6080471e-01   3.5666667e-01
   9.6092360e-01   3.6000000e-01
   9.6110414e-01   3.6333333e-01
   9.6112342e-01   3.6666667e-01
   9.6147753e-01   3.7000000e-01
   9.6153717e-01   3.7333333e-01
   9.6177900e-01   3.7666667e-01
   9.6212454e-01   3.8000000e-01
   9.6283419e-01   3.8333333e-01
   9.6292760e-01   3.8666667e-01
   9.6310140e-01   3.9000000e-01
   9.6314743e-01   3.9333333e-01
   9.6325748e-01   3.9666667e-01
   9.6330577e-01   4.0000000e-01
   9.6357133e-01   4.0333333e-01
   9.6373663e-01   4.0666667e-01
   9.6383818e-01   4.1000000e-01
   9.6385940e-01   4.1333333e-01
   9.6386291e-01   4.1666667e-01
   9.6391442e-01   4.2000000e-01
   9.6437598e-01   4.2333333e-01
   9.6455230e-01   4.2666667e-01
   9.6464167e-01   4.3000000e-01
   9.6510410e-01   4.3333333e-01
   9.6557498e-01   4.3666667e-01
   9.6586551e-01   4.4000000e-01
   9.6640454e-01   4.4333333e-01
   9.6701394e-01   4.4666667e-01
   9.6719196e-01   4.5000000e-01
   9.6719488e-01   4.5333333e-01
   9.6831518e-01   4.5666667e-01
   9.6837609e-01   4.6000000e-01
   9.6842247e-01   4.6333333e-01
   9.6889419e-01   4.6666667e-01
   9.6895255e-01   4.7000000e-01
   9.6900081e-01   4.7333333e-01
   9.6908866e-01   4.7666667e-01
   9.6932653e-01   4.8000000e-01
   9.6943338e-01   4.8333333e-01
   9.6949930e-01   4.8666667e-01
   9.6952731e-01   4.9000000e-01
   9.7015557e-01   4.9333333e-01
   9.7033657e-01   4.9666667e-01
   9.7088978e-01   5.0000000e-01
   9.7113716e-01   5.0333333e-01
   9.7134083e-01   5.0666667e-01
   9.7152155e-01   5.1000000e-01
   9.7175275e-01   5.1333333e-01
   9.7177975e-01   5.1666667e-01
   9.7222971e-01   5.2000000e-01
   9.7246978e-01   5.2333333e-01
   9.7261908e-01   5.2666667e-01
   9.7406794e-01   5.3000000e-01
   9.7414627e-01   5.3333333e-01
   9.7419322e-01   5.3666667e-01
   9.7436626e-01   5.4000000e-01
   9.7452135e-01   5.4333333e-01
   9.7668524e-01   5.4666667e-01
   9.7710599e-01   5.5000000e-01
   9.7738909e-01   5.5333333e-01
   9.7864984e-01   5.5666667e-01
   9.8006958e-01   5.6000000e-01
   9.8017490e-01   5.6333333e-01
   9.8033497e-01   5.6666667e-01
   9.8042214e-01   5.7000000e-01
   9.8045111e-01   5.7333333e-01
   9.8090044e-01   5.7666667e-01
   9.8144737e-01   5.8000000e-01
   9.8160752e-01   5.8333333e-01
   9.8184386e-01   5.8666667e-01
   9.8234767e-01   5.9000000e-01
   9.8247141e-01   5.9333333e-01
   9.8290316e-01   5.9666667e-01
   9.8301580e-01   6.0000000e-01
   9.8363327e-01   6.0333333e-01
   9.8373182e-01   6.0666667e-01
   9.8403104e-01   6.1000000e-01
   9.8454422e-01   6.1333333e-01
   9.8478721e-01   6.1666667e-01
   9.8480257e-01   6.2000000e-01
   9.8496927e-01   6.2333333e-01
   9.8527191e-01   6.2666667e-01
   9.8546199e-01   6.3000000e-01
   9.8550249e-01   6.3333333e-01
   9.8587564e-01   6.3666667e-01
   9.8605923e-01   6.4000000e-01
   9.8621672e-01   6.4333333e-01
   9.8637525e-01   6.4666667e-01
   9.8706543e-01   6.5000000e-01
   9.8717141e-01   6.5333333e-01
   9.8764230e-01   6.5666667e-01
   9.8764528e-01   6.6000000e-01
   9.8778365e-01   6.6333333e-01
   9.8795404e-01   6.6666667e-01
   9.8798565e-01   6.7000000e-01
   9.8802063e-01   6.7333333e-01
   9.8802439e-01   6.7666667e-01
   9.8805193e-01   6.8000000e-01
   9.8812884e-01   6.8333333e-01
   9.8837813e-01   6.8666667e-01
   9.8845933e-01   6.9000000e-01
   9.8907661e-01   6.9333333e-01
   9.8918390e-01   6.9666667e-01
   9.8930823e-01   7.0000000e-01
   9.8936594e-01   7.0333333e-01
   9.8944192e-01   7.0666667e-01
   9.8966391e-01   7.1000000e-01
   9.8968280e-01   7.1333333e-01
   9.8992538e-01   7.1666667e-01
   9.9045386e-01   7.2000000e-01
   9.9049011e-01   7.2333333e-01
   9.9057374e-01   7.2666667e-01
   9.9057764e-01   7.3000000e-01
   9.9062362e-01   7.3333333e-01
   9.9064047e-01   7.3666667e-01
   9.9067988e-01   7.4000000e-01
   9.9072030e-01   7.4333333e-01
   9.9080698e-01   7.4666667e-01
   9.9082015e-01   7.5000000e-01
   9.9101051e-01   7.5333333e-01
   9.9101797e-01   7.5666667e-01
   9.9103212e-01   7.6000000e-01
   9.9106513e-01   7.6333333e-01
   9.9109218e-01   7.6666667e-01
   9.9120064e-01   7.7000000e-01
   9.9139759e-01   7.7333333e-01
   9.9140205e-01   7.7666667e-01
   9.9143617e-01   7.8000000e-01
   9.9149801e-01   7.8333333e-01
   9.9161166e-01   7.8666667e-01
   9.9168522e-01   7.9000000e-01
   9.9171539e-01   7.9333333e-01
   9.9191320e-01   7.9666667e-01
   9.9205241e-01   8.0000000e-01
   9.9214771e-01   8.0333333e-01
   9.9218731e-01   8.0666667e-01
   9.9218755e-01   8.1000000e-01
   9.9219632e-01   8.1333333e-01
   9.9228057e-01   8.1666667e-01
   9.9229839e-01   8.2000000e-01
   9.9236254e-01   8.2333333e-01
   9.9248132e-01   8.2666667e-01
   9.9254491e-01   8.3000000e-01
   9.9255057e-01   8.3333333e-01
   9.9263455e-01   8.3666667e-01
   9.9280134e-01   8.4000000e-01
   9.9293722e-01   8.4333333e-01
   9.9299206e-01   8.4666667e-01
   9.9300560e-01   8.5000000e-01
   9.9309355e-01   8.5333333e-01
   9.9314778e-01   8.5666667e-01
   9.9317957e-01   8.6000000e-01
   9.9341567e-01   8.6333333e-01
   9.9342548e-01   8.6666667e-01
   9.9364337e-01   8.7000000e-01
   9.9365796e-01   8.7333333e-01
   9.9368736e-01   8.7666667e-01
   9.9385489e-01   8.8000000e-01
   9.9387430e-01   8.8333333e-01
   9.9411113e-01   8.8666667e-01
   9.9422581e-01   8.9000000e-01
   9.9428309e-01   8.9333333e-01
   9.9432861e-01   8.9666667e-01
   9.9435208e-01   9.0000000e-01
   9.9461963e-01   9.0333333e-01
   9.9479291e-01   9.0666667e-01
   9.9482061e-01   9.1000000e-01
   9.9485602e-01   9.1333333e-01
   9.9487739e-01   9.1666667e-01
   9.9522695e-01   9.2000000e-01
   9.9530980e-01   9.2333333e-01
   9.9549165e-01   9.2666667e-01
   9.9567002e-01   9.3000000e-01
   9.9645611e-01   9.3333333e-01
   9.9650810e-01   9.3666667e-01
   9.9665681e-01   9.4000000e-01
   9.9677429e-01   9.4333333e-01
   9.9750924e-01   9.4666667e-01
   9.9770918e-01   9.5000000e-01
   9.9771074e-01   9.5333333e-01
   9.9771713e-01   9.5666667e-01
   9.9772281e-01   9.6000000e-01
   9.9775719e-01   9.6333333e-01
   9.9777928e-01   9.6666667e-01
   9.9783156e-01   9.7000000e-01
   9.9785101e-01   9.7333333e-01
   9.9814932e-01   9.7666667e-01
   9.9859931e-01   9.8000000e-01
   1.0017624e+00   9.8333333e-01
   1.0477658e+00   9.8666667e-01
   1.0646807e+00   9.9000000e-01
   1.0895808e+00   9.9333333e-01
   1.3775886e+00   9.9666667e-01


==> figure/plot1a/p07/01_std10m2red2_sy.txt <==
	x		y
   7.5617243e-01   0.0000000e+00
   7.5617243e-01   3.3333333e-03
   8.0116081e-01   6.6666667e-03
   8.0854864e-01   1.0000000e-02
   8.1198712e-01   1.3333333e-02
   8.6845431e-01   1.6666667e-02
   8.7329928e-01   2.0000000e-02
   8.7599187e-01   2.3333333e-02
   8.8969936e-01   2.6666667e-02
   8.9549585e-01   3.0000000e-02
   9.0768434e-01   3.3333333e-02
   9.0808899e-01   3.6666667e-02
   9.0809528e-01   4.0000000e-02
   9.0940976e-01   4.3333333e-02
   9.1222671e-01   4.6666667e-02
   9.1408918e-01   5.0000000e-02
   9.1445792e-01   5.3333333e-02
   9.1593674e-01   5.6666667e-02
   9.1786219e-01   6.0000000e-02
   9.2050203e-01   6.3333333e-02
   9.2622761e-01   6.6666667e-02
   9.3235918e-01   7.0000000e-02
   9.3897356e-01   7.3333333e-02
   9.5081955e-01   7.6666667e-02
   9.5422611e-01   8.0000000e-02
   9.6209421e-01   8.3333333e-02
   9.6757612e-01   8.6666667e-02
   9.7300083e-01   9.0000000e-02
   9.7410482e-01   9.3333333e-02
   9.7535142e-01   9.6666667e-02
   9.7716307e-01   1.0000000e-01
   9.7807387e-01   1.0333333e-01
   9.8032996e-01   1.0666667e-01
   9.8464157e-01   1.1000000e-01
   9.8465929e-01   1.1333333e-01
   9.8674168e-01   1.1666667e-01
   9.9050654e-01   1.2000000e-01
   9.9066524e-01   1.2333333e-01
   9.9256132e-01   1.2666667e-01
   9.9268540e-01   1.3000000e-01
   9.9340482e-01   1.3333333e-01
   9.9480697e-01   1.3666667e-01
   9.9500666e-01   1.4000000e-01
   9.9564324e-01   1.4333333e-01
   9.9610247e-01   1.4666667e-01
   9.9670754e-01   1.5000000e-01
   9.9831867e-01   1.5333333e-01
   9.9979990e-01   1.5666667e-01
   9.9979998e-01   1.6000000e-01
   9.9979998e-01   1.6333333e-01
   1.0000353e+00   1.6666667e-01
   1.0003724e+00   1.7000000e-01
   1.0008517e+00   1.7333333e-01
   1.0049850e+00   1.7666667e-01
   1.0057749e+00   1.8000000e-01
   1.0134838e+00   1.8333333e-01
   1.0194750e+00   1.8666667e-01
   1.0205710e+00   1.9000000e-01
   1.0213967e+00   1.9333333e-01
   1.0250068e+00   1.9666667e-01
   1.0251541e+00   2.0000000e-01
   1.0268166e+00   2.0333333e-01
   1.0293304e+00   2.0666667e-01
   1.0330029e+00   2.1000000e-01
   1.0333829e+00   2.1333333e-01
   1.0354825e+00   2.1666667e-01
   1.0430238e+00   2.2000000e-01
   1.0455513e+00   2.2333333e-01
   1.0484571e+00   2.2666667e-01
   1.0489106e+00   2.3000000e-01
   1.0505534e+00   2.3333333e-01
   1.0595164e+00   2.3666667e-01
   1.0619099e+00   2.4000000e-01
   1.0655282e+00   2.4333333e-01
   1.0685671e+00   2.4666667e-01
   1.0717296e+00   2.5000000e-01
   1.0775026e+00   2.5333333e-01
   1.0898358e+00   2.5666667e-01
   1.0961987e+00   2.6000000e-01
   1.0987300e+00   2.6333333e-01
   1.1008674e+00   2.6666667e-01
   1.1049698e+00   2.7000000e-01
   1.1058930e+00   2.7333333e-01
   1.1095434e+00   2.7666667e-01
   1.1162803e+00   2.8000000e-01
   1.1180486e+00   2.8333333e-01
   1.1187782e+00   2.8666667e-01
   1.1197016e+00   2.9000000e-01
   1.1233870e+00   2.9333333e-01
   1.1285164e+00   2.9666667e-01
   1.1312110e+00   3.0000000e-01
   1.1326427e+00   3.0333333e-01
   1.1334337e+00   3.0666667e-01
   1.1389043e+00   3.1000000e-01
   1.1467932e+00   3.1333333e-01
   1.1488645e+00   3.1666667e-01
   1.1488852e+00   3.2000000e-01
   1.1565555e+00   3.2333333e-01
   1.1586067e+00   3.2666667e-01
   1.1608306e+00   3.3000000e-01
   1.1717788e+00   3.3333333e-01
   1.1720659e+00   3.3666667e-01
   1.1826678e+00   3.4000000e-01
   1.1832544e+00   3.4333333e-01
   1.1845363e+00   3.4666667e-01
   1.1860523e+00   3.5000000e-01
   1.1862438e+00   3.5333333e-01
   1.1914254e+00   3.5666667e-01
   1.1923996e+00   3.6000000e-01
   1.1933671e+00   3.6333333e-01
   1.2023113e+00   3.6666667e-01
   1.2042414e+00   3.7000000e-01
   1.2135235e+00   3.7333333e-01
   1.2146674e+00   3.7666667e-01
   1.2193269e+00   3.8000000e-01
   1.2214701e+00   3.8333333e-01
   1.2218476e+00   3.8666667e-01
   1.2242534e+00   3.9000000e-01
   1.2316614e+00   3.9333333e-01
   1.2323041e+00   3.9666667e-01
   1.2324845e+00   4.0000000e-01
   1.2330464e+00   4.0333333e-01
   1.2350664e+00   4.0666667e-01
   1.2354738e+00   4.1000000e-01
   1.2391382e+00   4.1333333e-01
   1.2410310e+00   4.1666667e-01
   1.2435515e+00   4.2000000e-01
   1.2498185e+00   4.2333333e-01
   1.2668086e+00   4.2666667e-01
   1.2685011e+00   4.3000000e-01
   1.2749789e+00   4.3333333e-01
   1.2753053e+00   4.3666667e-01
   1.2755833e+00   4.4000000e-01
   1.2798717e+00   4.4333333e-01
   1.2827321e+00   4.4666667e-01
   1.2833896e+00   4.5000000e-01
   1.2849834e+00   4.5333333e-01
   1.2861728e+00   4.5666667e-01
   1.2888884e+00   4.6000000e-01
   1.2921054e+00   4.6333333e-01
   1.2921315e+00   4.6666667e-01
   1.2996509e+00   4.7000000e-01
   1.3071085e+00   4.7333333e-01
   1.3081748e+00   4.7666667e-01
   1.3150071e+00   4.8000000e-01
   1.3151027e+00   4.8333333e-01
   1.3215526e+00   4.8666667e-01
   1.3248206e+00   4.9000000e-01
   1.3254291e+00   4.9333333e-01
   1.3275668e+00   4.9666667e-01
   1.3442599e+00   5.0000000e-01
   1.3525373e+00   5.0333333e-01
   1.3531785e+00   5.0666667e-01
   1.3560677e+00   5.1000000e-01
   1.3574913e+00   5.1333333e-01
   1.3615356e+00   5.1666667e-01
   1.3619636e+00   5.2000000e-01
   1.3619863e+00   5.2333333e-01
   1.3749396e+00   5.2666667e-01
   1.3758273e+00   5.3000000e-01
   1.3784812e+00   5.3333333e-01
   1.3785950e+00   5.3666667e-01
   1.3822871e+00   5.4000000e-01
   1.3899937e+00   5.4333333e-01
   1.3907405e+00   5.4666667e-01
   1.3923563e+00   5.5000000e-01
   1.3979836e+00   5.5333333e-01
   1.3995035e+00   5.5666667e-01
   1.4028887e+00   5.6000000e-01
   1.4063601e+00   5.6333333e-01
   1.4074475e+00   5.6666667e-01
   1.4133215e+00   5.7000000e-01
   1.4138080e+00   5.7333333e-01
   1.4159992e+00   5.7666667e-01
   1.4227502e+00   5.8000000e-01
   1.4237560e+00   5.8333333e-01
   1.4241253e+00   5.8666667e-01
   1.4241662e+00   5.9000000e-01
   1.4249043e+00   5.9333333e-01
   1.4255606e+00   5.9666667e-01
   1.4368227e+00   6.0000000e-01
   1.4390415e+00   6.0333333e-01
   1.4413666e+00   6.0666667e-01
   1.4493280e+00   6.1000000e-01
   1.4502704e+00   6.1333333e-01
   1.4506135e+00   6.1666667e-01
   1.4507962e+00   6.2000000e-01
   1.4627235e+00   6.2333333e-01
   1.4647650e+00   6.2666667e-01
   1.4664157e+00   6.3000000e-01
   1.4734048e+00   6.3333333e-01
   1.4755489e+00   6.3666667e-01
   1.4756823e+00   6.4000000e-01
   1.4787892e+00   6.4333333e-01
   1.4994730e+00   6.4666667e-01
   1.5074850e+00   6.5000000e-01
   1.5099688e+00   6.5333333e-01
   1.5186387e+00   6.5666667e-01
   1.5210849e+00   6.6000000e-01
   1.5223735e+00   6.6333333e-01
   1.5288136e+00   6.6666667e-01
   1.5300119e+00   6.7000000e-01
   1.5307245e+00   6.7333333e-01
   1.5320145e+00   6.7666667e-01
   1.5398995e+00   6.8000000e-01
   1.5520453e+00   6.8333333e-01
   1.5540190e+00   6.8666667e-01
   1.5562633e+00   6.9000000e-01
   1.5625671e+00   6.9333333e-01
   1.5745845e+00   6.9666667e-01
   1.5815022e+00   7.0000000e-01
   1.5905169e+00   7.0333333e-01
   1.5908738e+00   7.0666667e-01
   1.5976595e+00   7.1000000e-01
   1.5976915e+00   7.1333333e-01
   1.6005464e+00   7.1666667e-01
   1.6007308e+00   7.2000000e-01
   1.6041633e+00   7.2333333e-01
   1.6076003e+00   7.2666667e-01
   1.6078294e+00   7.3000000e-01
   1.6103295e+00   7.3333333e-01
   1.6108656e+00   7.3666667e-01
   1.6222136e+00   7.4000000e-01
   1.6335281e+00   7.4333333e-01
   1.6337016e+00   7.4666667e-01
   1.6349559e+00   7.5000000e-01
   1.6375114e+00   7.5333333e-01
   1.6390827e+00   7.5666667e-01
   1.6450569e+00   7.6000000e-01
   1.6463372e+00   7.6333333e-01
   1.6502098e+00   7.6666667e-01
   1.6511827e+00   7.7000000e-01
   1.6546096e+00   7.7333333e-01
   1.6657027e+00   7.7666667e-01
   1.6741163e+00   7.8000000e-01
   1.6772147e+00   7.8333333e-01
   1.6805566e+00   7.8666667e-01
   1.6812951e+00   7.9000000e-01
   1.6823170e+00   7.9333333e-01
   1.6847220e+00   7.9666667e-01
   1.6850584e+00   8.0000000e-01
   1.6903371e+00   8.0333333e-01
   1.6903950e+00   8.0666667e-01
   1.6985701e+00   8.1000000e-01
   1.7063624e+00   8.1333333e-01
   1.7085125e+00   8.1666667e-01
   1.7172087e+00   8.2000000e-01
   1.7208466e+00   8.2333333e-01
   1.7226342e+00   8.2666667e-01
   1.7560259e+00   8.3000000e-01
   1.7620861e+00   8.3333333e-01
   1.7665563e+00   8.3666667e-01
   1.7700375e+00   8.4000000e-01
   1.7732686e+00   8.4333333e-01
   1.7774964e+00   8.4666667e-01
   1.7796330e+00   8.5000000e-01
   1.7832368e+00   8.5333333e-01
   1.7834027e+00   8.5666667e-01
   1.7849656e+00   8.6000000e-01
   1.7932074e+00   8.6333333e-01
   1.8173629e+00   8.6666667e-01
   1.8476872e+00   8.7000000e-01
   1.8651966e+00   8.7333333e-01
   1.8914250e+00   8.7666667e-01
   1.9182442e+00   8.8000000e-01
   1.9291830e+00   8.8333333e-01
   1.9442475e+00   8.8666667e-01
   1.9613035e+00   8.9000000e-01
   1.9681489e+00   8.9333333e-01
   1.9846136e+00   8.9666667e-01
   2.0018381e+00   9.0000000e-01
   2.0120213e+00   9.0333333e-01
   2.0184406e+00   9.0666667e-01
   2.0269287e+00   9.1000000e-01
   2.0393235e+00   9.1333333e-01
   2.0545395e+00   9.1666667e-01
   2.0996382e+00   9.2000000e-01
   2.1568369e+00   9.2333333e-01
   2.1678000e+00   9.2666667e-01
   2.1681039e+00   9.3000000e-01
   2.1749866e+00   9.3333333e-01
   2.2052770e+00   9.3666667e-01
   2.3151919e+00   9.4000000e-01


==> figure/plot1a/p07/02_std10m2red2_rd.txt <==
	x		y
   7.6721463e-01   0.0000000e+00
   7.6721463e-01   3.3333333e-03
   7.9594709e-01   6.6666667e-03
   8.0238546e-01   1.0000000e-02
   8.0302691e-01   1.3333333e-02
   8.2365983e-01   1.6666667e-02
   8.2381101e-01   2.0000000e-02
   8.6960214e-01   2.3333333e-02
   8.7117283e-01   2.6666667e-02
   8.7243643e-01   3.0000000e-02
   8.7555405e-01   3.3333333e-02
   8.7890943e-01   3.6666667e-02
   8.8477068e-01   4.0000000e-02
   8.8680772e-01   4.3333333e-02
   8.8718769e-01   4.6666667e-02
   8.8773032e-01   5.0000000e-02
   8.8785811e-01   5.3333333e-02
   8.8881446e-01   5.6666667e-02
   8.8928488e-01   6.0000000e-02
   8.9334739e-01   6.3333333e-02
   8.9705060e-01   6.6666667e-02
   8.9801877e-01   7.0000000e-02
   9.0697390e-01   7.3333333e-02
   9.0778822e-01   7.6666667e-02
   9.0879590e-01   8.0000000e-02
   9.0965620e-01   8.3333333e-02
   9.1242606e-01   8.6666667e-02
   9.1452631e-01   9.0000000e-02
   9.1546455e-01   9.3333333e-02
   9.1890126e-01   9.6666667e-02
   9.2405415e-01   1.0000000e-01
   9.2409993e-01   1.0333333e-01
   9.2497584e-01   1.0666667e-01
   9.2521971e-01   1.1000000e-01
   9.2786031e-01   1.1333333e-01
   9.3120788e-01   1.1666667e-01
   9.3220191e-01   1.2000000e-01
   9.3267128e-01   1.2333333e-01
   9.3791410e-01   1.2666667e-01
   9.3807391e-01   1.3000000e-01
   9.3854000e-01   1.3333333e-01
   9.3912763e-01   1.3666667e-01
   9.4108648e-01   1.4000000e-01
   9.4165633e-01   1.4333333e-01
   9.4219017e-01   1.4666667e-01
   9.4333789e-01   1.5000000e-01
   9.4346915e-01   1.5333333e-01
   9.4688124e-01   1.5666667e-01
   9.4713665e-01   1.6000000e-01
   9.4906255e-01   1.6333333e-01
   9.4911605e-01   1.6666667e-01
   9.4913647e-01   1.7000000e-01
   9.5156168e-01   1.7333333e-01
   9.5239576e-01   1.7666667e-01
   9.5393356e-01   1.8000000e-01
   9.5423800e-01   1.8333333e-01
   9.5451500e-01   1.8666667e-01
   9.5535421e-01   1.9000000e-01
   9.5619470e-01   1.9333333e-01
   9.5671062e-01   1.9666667e-01
   9.5677918e-01   2.0000000e-01
   9.5687675e-01   2.0333333e-01
   9.5689047e-01   2.0666667e-01
   9.5828102e-01   2.1000000e-01
   9.5890770e-01   2.1333333e-01
   9.5920011e-01   2.1666667e-01
   9.5932840e-01   2.2000000e-01
   9.5948668e-01   2.2333333e-01
   9.6017766e-01   2.2666667e-01
   9.6053446e-01   2.3000000e-01
   9.6108489e-01   2.3333333e-01
   9.6165890e-01   2.3666667e-01
   9.6169778e-01   2.4000000e-01
   9.6227558e-01   2.4333333e-01
   9.6242712e-01   2.4666667e-01
   9.6243746e-01   2.5000000e-01
   9.6332662e-01   2.5333333e-01
   9.6345096e-01   2.5666667e-01
   9.6432291e-01   2.6000000e-01
   9.6560913e-01   2.6333333e-01
   9.6577737e-01   2.6666667e-01
   9.6599411e-01   2.7000000e-01
   9.6762944e-01   2.7333333e-01
   9.6774333e-01   2.7666667e-01
   9.6884999e-01   2.8000000e-01
   9.6924233e-01   2.8333333e-01
   9.6995597e-01   2.8666667e-01
   9.7080493e-01   2.9000000e-01
   9.7167358e-01   2.9333333e-01
   9.7204413e-01   2.9666667e-01
   9.7205834e-01   3.0000000e-01
   9.7233664e-01   3.0333333e-01
   9.7259368e-01   3.0666667e-01
   9.7291201e-01   3.1000000e-01
   9.7291590e-01   3.1333333e-01
   9.7312736e-01   3.1666667e-01
   9.7370525e-01   3.2000000e-01
   9.7406742e-01   3.2333333e-01
   9.7451246e-01   3.2666667e-01
   9.7453863e-01   3.3000000e-01
   9.7592675e-01   3.3333333e-01
   9.7627589e-01   3.3666667e-01
   9.7629076e-01   3.4000000e-01
   9.7651938e-01   3.4333333e-01
   9.7652486e-01   3.4666667e-01
   9.7698137e-01   3.5000000e-01
   9.7759659e-01   3.5333333e-01
   9.7915640e-01   3.5666667e-01
   9.8025895e-01   3.6000000e-01
   9.8107217e-01   3.6333333e-01
   9.8183010e-01   3.6666667e-01
   9.8216521e-01   3.7000000e-01
   9.8220222e-01   3.7333333e-01
   9.8238016e-01   3.7666667e-01
   9.8288600e-01   3.8000000e-01
   9.8302437e-01   3.8333333e-01
   9.8310805e-01   3.8666667e-01
   9.8341903e-01   3.9000000e-01
   9.8377851e-01   3.9333333e-01
   9.8389087e-01   3.9666667e-01
   9.8391782e-01   4.0000000e-01
   9.8393615e-01   4.0333333e-01
   9.8419240e-01   4.0666667e-01
   9.8435871e-01   4.1000000e-01
   9.8457150e-01   4.1333333e-01
   9.8473815e-01   4.1666667e-01
   9.8480437e-01   4.2000000e-01
   9.8494473e-01   4.2333333e-01
   9.8514915e-01   4.2666667e-01
   9.8521967e-01   4.3000000e-01
   9.8535579e-01   4.3333333e-01
   9.8540997e-01   4.3666667e-01
   9.8561332e-01   4.4000000e-01
   9.8621250e-01   4.4333333e-01
   9.8649807e-01   4.4666667e-01
   9.8689532e-01   4.5000000e-01
   9.8689545e-01   4.5333333e-01
   9.8706223e-01   4.5666667e-01
   9.8745798e-01   4.6000000e-01
   9.8764881e-01   4.6333333e-01
   9.8766464e-01   4.6666667e-01
   9.8773473e-01   4.7000000e-01
   9.8803639e-01   4.7333333e-01
   9.8804781e-01   4.7666667e-01
   9.8807035e-01   4.8000000e-01
   9.8827735e-01   4.8333333e-01
   9.8850439e-01   4.8666667e-01
   9.8858720e-01   4.9000000e-01
   9.8860548e-01   4.9333333e-01
   9.8867446e-01   4.9666667e-01
   9.8876327e-01   5.0000000e-01
   9.8885728e-01   5.0333333e-01
   9.8886794e-01   5.0666667e-01
   9.8912981e-01   5.1000000e-01
   9.8931130e-01   5.1333333e-01
   9.8951150e-01   5.1666667e-01
   9.8952357e-01   5.2000000e-01
   9.8956888e-01   5.2333333e-01
   9.8964815e-01   5.2666667e-01
   9.8977413e-01   5.3000000e-01
   9.9006677e-01   5.3333333e-01
   9.9009982e-01   5.3666667e-01
   9.9016703e-01   5.4000000e-01
   9.9050805e-01   5.4333333e-01
   9.9073058e-01   5.4666667e-01
   9.9083714e-01   5.5000000e-01
   9.9104461e-01   5.5333333e-01
   9.9122453e-01   5.5666667e-01
   9.9130118e-01   5.6000000e-01
   9.9146581e-01   5.6333333e-01
   9.9205970e-01   5.6666667e-01
   9.9223762e-01   5.7000000e-01
   9.9223992e-01   5.7333333e-01
   9.9230190e-01   5.7666667e-01
   9.9238768e-01   5.8000000e-01
   9.9241162e-01   5.8333333e-01
   9.9303042e-01   5.8666667e-01
   9.9315562e-01   5.9000000e-01
   9.9364420e-01   5.9333333e-01
   9.9366039e-01   5.9666667e-01
   9.9421124e-01   6.0000000e-01
   9.9426480e-01   6.0333333e-01
   9.9430873e-01   6.0666667e-01
   9.9446480e-01   6.1000000e-01
   9.9461774e-01   6.1333333e-01
   9.9469991e-01   6.1666667e-01
   9.9479520e-01   6.2000000e-01
   9.9485247e-01   6.2333333e-01
   9.9485974e-01   6.2666667e-01
   9.9498078e-01   6.3000000e-01
   9.9499109e-01   6.3333333e-01
   9.9507867e-01   6.3666667e-01
   9.9513149e-01   6.4000000e-01
   9.9544814e-01   6.4333333e-01
   9.9552132e-01   6.4666667e-01
   9.9557002e-01   6.5000000e-01
   9.9566537e-01   6.5333333e-01
   9.9578665e-01   6.5666667e-01
   9.9585864e-01   6.6000000e-01
   9.9597216e-01   6.6333333e-01
   9.9604182e-01   6.6666667e-01
   9.9606513e-01   6.7000000e-01
   9.9633460e-01   6.7333333e-01
   9.9644498e-01   6.7666667e-01
   9.9650393e-01   6.8000000e-01
   9.9650455e-01   6.8333333e-01
   9.9658231e-01   6.8666667e-01
   9.9676732e-01   6.9000000e-01
   9.9687816e-01   6.9333333e-01
   9.9711220e-01   6.9666667e-01
   9.9723640e-01   7.0000000e-01
   9.9736337e-01   7.0333333e-01
   9.9738064e-01   7.0666667e-01
   9.9802452e-01   7.1000000e-01
   9.9805752e-01   7.1333333e-01
   9.9839156e-01   7.1666667e-01
   9.9873907e-01   7.2000000e-01
   9.9886312e-01   7.2333333e-01
   9.9895097e-01   7.2666667e-01
   9.9914929e-01   7.3000000e-01
   9.9959471e-01   7.3333333e-01
   9.9977897e-01   7.3666667e-01
   9.9984993e-01   7.4000000e-01
   9.9984999e-01   7.4333333e-01
   9.9984999e-01   7.4666667e-01
   9.9984999e-01   7.5000000e-01
   9.9985002e-01   7.5333333e-01
   9.9987995e-01   7.5666667e-01
   9.9987998e-01   7.6000000e-01
   9.9987999e-01   7.6333333e-01
   9.9988000e-01   7.6666667e-01
   1.0000000e+00   7.7000000e-01
   1.0000000e+00   7.7333333e-01
   1.0000000e+00   7.7666667e-01
   1.0008387e+00   7.8000000e-01
   1.0326189e+00   7.8333333e-01
   1.0337203e+00   7.8666667e-01
   1.0416888e+00   7.9000000e-01
   1.0437300e+00   7.9333333e-01
   1.0459223e+00   7.9666667e-01
   1.0583381e+00   8.0000000e-01
   1.0765707e+00   8.0333333e-01
   1.0775590e+00   8.0666667e-01
   1.0807523e+00   8.1000000e-01
   1.0833867e+00   8.1333333e-01
   1.0836418e+00   8.1666667e-01
   1.0970505e+00   8.2000000e-01
   1.1008531e+00   8.2333333e-01
   1.1033583e+00   8.2666667e-01
   1.1066249e+00   8.3000000e-01
   1.1117464e+00   8.3333333e-01
   1.1127436e+00   8.3666667e-01
   1.1274138e+00   8.4000000e-01
   1.1446912e+00   8.4333333e-01
   1.1471663e+00   8.4666667e-01
   1.1583327e+00   8.5000000e-01
   1.1639970e+00   8.5333333e-01
   1.1662740e+00   8.5666667e-01
   1.1710767e+00   8.6000000e-01
   1.1722625e+00   8.6333333e-01
   1.1766167e+00   8.6666667e-01
   1.1818504e+00   8.7000000e-01
   1.1847278e+00   8.7333333e-01
   1.1886312e+00   8.7666667e-01
   1.1907730e+00   8.8000000e-01
   1.2042567e+00   8.8333333e-01
   1.2072306e+00   8.8666667e-01
   1.2090400e+00   8.9000000e-01
   1.2380277e+00   8.9333333e-01
   1.2478593e+00   8.9666667e-01
   1.2536622e+00   9.0000000e-01
   1.2592775e+00   9.0333333e-01
   1.2613631e+00   9.0666667e-01
   1.2677257e+00   9.1000000e-01
   1.2791694e+00   9.1333333e-01
   1.2857621e+00   9.1666667e-01
   1.3385741e+00   9.2000000e-01
   1.3489003e+00   9.2333333e-01
   1.3761973e+00   9.2666667e-01
   1.3837545e+00   9.3000000e-01
   1.3904311e+00   9.3333333e-01
   1.4976928e+00   9.3666667e-01
   1.5102996e+00   9.4000000e-01



==> figure/plot1a/p07/03_std10m2red3_sy.txt <==
	x		y
   6.6353473e-01   0.0000000e+00
   6.6353473e-01   3.3333333e-03
   6.7762678e-01   6.6666667e-03
   7.7990932e-01   1.0000000e-02
   7.8152766e-01   1.3333333e-02
   7.9968039e-01   1.6666667e-02
   8.1328143e-01   2.0000000e-02
   8.4630531e-01   2.3333333e-02
   8.5781135e-01   2.6666667e-02
   8.6627804e-01   3.0000000e-02
   8.7570880e-01   3.3333333e-02
   9.0126345e-01   3.6666667e-02
   9.0742390e-01   4.0000000e-02
   9.0756498e-01   4.3333333e-02
   9.0786819e-01   4.6666667e-02
   9.0798038e-01   5.0000000e-02
   9.0804829e-01   5.3333333e-02
   9.1513444e-01   5.6666667e-02
   9.1712602e-01   6.0000000e-02
   9.1908612e-01   6.3333333e-02
   9.2353207e-01   6.6666667e-02
   9.3919692e-01   7.0000000e-02
   9.4053702e-01   7.3333333e-02
   9.4322710e-01   7.6666667e-02
   9.4496143e-01   8.0000000e-02
   9.4737023e-01   8.3333333e-02
   9.4777989e-01   8.6666667e-02
   9.4976721e-01   9.0000000e-02
   9.5351670e-01   9.3333333e-02
   9.5395150e-01   9.6666667e-02
   9.5557437e-01   1.0000000e-01
   9.5584811e-01   1.0333333e-01
   9.6982850e-01   1.0666667e-01
   9.7000049e-01   1.1000000e-01
   9.7203523e-01   1.1333333e-01
   9.7551898e-01   1.1666667e-01
   9.7625717e-01   1.2000000e-01
   9.8092820e-01   1.2333333e-01
   9.8138901e-01   1.2666667e-01
   9.8220100e-01   1.3000000e-01
   9.8442983e-01   1.3333333e-01
   9.8553689e-01   1.3666667e-01
   9.8603005e-01   1.4000000e-01
   9.8683112e-01   1.4333333e-01
   9.8697337e-01   1.4666667e-01
   9.8821558e-01   1.5000000e-01
   9.8852013e-01   1.5333333e-01
   9.9069795e-01   1.5666667e-01
   9.9260158e-01   1.6000000e-01
   9.9416036e-01   1.6333333e-01
   9.9589764e-01   1.6666667e-01
   9.9605258e-01   1.7000000e-01
   1.0004844e+00   1.7333333e-01
   1.0025508e+00   1.7666667e-01
   1.0160317e+00   1.8000000e-01
   1.0194382e+00   1.8333333e-01
   1.0228344e+00   1.8666667e-01
   1.0240139e+00   1.9000000e-01
   1.0291492e+00   1.9333333e-01
   1.0377302e+00   1.9666667e-01
   1.0402788e+00   2.0000000e-01
   1.0452907e+00   2.0333333e-01
   1.0511559e+00   2.0666667e-01
   1.0519480e+00   2.1000000e-01
   1.0556725e+00   2.1333333e-01
   1.0582488e+00   2.1666667e-01
   1.0584037e+00   2.2000000e-01
   1.0670872e+00   2.2333333e-01
   1.0699571e+00   2.2666667e-01
   1.0746086e+00   2.3000000e-01
   1.0769150e+00   2.3333333e-01
   1.0794233e+00   2.3666667e-01
   1.0806837e+00   2.4000000e-01
   1.0808149e+00   2.4333333e-01
   1.0812011e+00   2.4666667e-01
   1.0859226e+00   2.5000000e-01
   1.0900737e+00   2.5333333e-01
   1.0972785e+00   2.5666667e-01
   1.0987659e+00   2.6000000e-01
   1.1030718e+00   2.6333333e-01
   1.1108460e+00   2.6666667e-01
   1.1160179e+00   2.7000000e-01
   1.1199699e+00   2.7333333e-01
   1.1206892e+00   2.7666667e-01
   1.1267482e+00   2.8000000e-01
   1.1278612e+00   2.8333333e-01
   1.1296058e+00   2.8666667e-01
   1.1309335e+00   2.9000000e-01
   1.1333057e+00   2.9333333e-01
   1.1365117e+00   2.9666667e-01
   1.1370293e+00   3.0000000e-01
   1.1381643e+00   3.0333333e-01
   1.1411268e+00   3.0666667e-01
   1.1418588e+00   3.1000000e-01
   1.1463630e+00   3.1333333e-01
   1.1494492e+00   3.1666667e-01
   1.1501720e+00   3.2000000e-01
   1.1515050e+00   3.2333333e-01
   1.1521109e+00   3.2666667e-01
   1.1637715e+00   3.3000000e-01
   1.1641657e+00   3.3333333e-01
   1.1646663e+00   3.3666667e-01
   1.1673859e+00   3.4000000e-01
   1.1694715e+00   3.4333333e-01
   1.1703826e+00   3.4666667e-01
   1.1738232e+00   3.5000000e-01
   1.1776061e+00   3.5333333e-01
   1.1806788e+00   3.5666667e-01
   1.1815747e+00   3.6000000e-01
   1.1839659e+00   3.6333333e-01
   1.1890255e+00   3.6666667e-01
   1.1967156e+00   3.7000000e-01
   1.2010874e+00   3.7333333e-01
   1.2073043e+00   3.7666667e-01
   1.2121892e+00   3.8000000e-01
   1.2155998e+00   3.8333333e-01
   1.2173650e+00   3.8666667e-01
   1.2223770e+00   3.9000000e-01
   1.2250480e+00   3.9333333e-01
   1.2273263e+00   3.9666667e-01
   1.2357039e+00   4.0000000e-01
   1.2408249e+00   4.0333333e-01
   1.2463686e+00   4.0666667e-01
   1.2468814e+00   4.1000000e-01
   1.2494646e+00   4.1333333e-01
   1.2552038e+00   4.1666667e-01
   1.2593687e+00   4.2000000e-01
   1.2600820e+00   4.2333333e-01
   1.2697666e+00   4.2666667e-01
   1.2778690e+00   4.3000000e-01
   1.2780164e+00   4.3333333e-01
   1.2887513e+00   4.3666667e-01
   1.2948352e+00   4.4000000e-01
   1.2958145e+00   4.4333333e-01
   1.2993212e+00   4.4666667e-01
   1.3005934e+00   4.5000000e-01
   1.3026951e+00   4.5333333e-01
   1.3027835e+00   4.5666667e-01
   1.3113972e+00   4.6000000e-01
   1.3150503e+00   4.6333333e-01
   1.3305683e+00   4.6666667e-01
   1.3332341e+00   4.7000000e-01
   1.3347429e+00   4.7333333e-01
   1.3351567e+00   4.7666667e-01
   1.3360780e+00   4.8000000e-01
   1.3384455e+00   4.8333333e-01
   1.3432617e+00   4.8666667e-01
   1.3481923e+00   4.9000000e-01
   1.3490912e+00   4.9333333e-01
   1.3491028e+00   4.9666667e-01
   1.3500719e+00   5.0000000e-01
   1.3512553e+00   5.0333333e-01
   1.3560615e+00   5.0666667e-01
   1.3566016e+00   5.1000000e-01
   1.3577074e+00   5.1333333e-01
   1.3583688e+00   5.1666667e-01
   1.3609422e+00   5.2000000e-01
   1.3678710e+00   5.2333333e-01
   1.3682332e+00   5.2666667e-01
   1.3689166e+00   5.3000000e-01
   1.3704943e+00   5.3333333e-01
   1.3759419e+00   5.3666667e-01
   1.3803113e+00   5.4000000e-01
   1.3834608e+00   5.4333333e-01
   1.3847940e+00   5.4666667e-01
   1.3869669e+00   5.5000000e-01
   1.3890158e+00   5.5333333e-01
   1.3891059e+00   5.5666667e-01
   1.3894224e+00   5.6000000e-01
   1.3938891e+00   5.6333333e-01
   1.3970934e+00   5.6666667e-01
   1.4004416e+00   5.7000000e-01
   1.4039387e+00   5.7333333e-01
   1.4106733e+00   5.7666667e-01
   1.4148915e+00   5.8000000e-01
   1.4158057e+00   5.8333333e-01
   1.4181164e+00   5.8666667e-01
   1.4198005e+00   5.9000000e-01
   1.4198886e+00   5.9333333e-01
   1.4230273e+00   5.9666667e-01
   1.4236941e+00   6.0000000e-01
   1.4247278e+00   6.0333333e-01
   1.4463927e+00   6.0666667e-01
   1.4504214e+00   6.1000000e-01
   1.4526697e+00   6.1333333e-01
   1.4544254e+00   6.1666667e-01
   1.4567322e+00   6.2000000e-01
   1.4593671e+00   6.2333333e-01
   1.4627654e+00   6.2666667e-01
   1.4640329e+00   6.3000000e-01
   1.4642673e+00   6.3333333e-01
   1.4741747e+00   6.3666667e-01
   1.4749340e+00   6.4000000e-01
   1.4769504e+00   6.4333333e-01
   1.4794448e+00   6.4666667e-01
   1.4840879e+00   6.5000000e-01
   1.4867565e+00   6.5333333e-01
   1.4902387e+00   6.5666667e-01
   1.4929345e+00   6.6000000e-01
   1.4935073e+00   6.6333333e-01
   1.4956503e+00   6.6666667e-01
   1.4997290e+00   6.7000000e-01
   1.5006230e+00   6.7333333e-01
   1.5019819e+00   6.7666667e-01
   1.5070168e+00   6.8000000e-01
   1.5102796e+00   6.8333333e-01
   1.5120508e+00   6.8666667e-01
   1.5130914e+00   6.9000000e-01
   1.5377704e+00   6.9333333e-01
   1.5397207e+00   6.9666667e-01
   1.5401537e+00   7.0000000e-01
   1.5444947e+00   7.0333333e-01
   1.5446157e+00   7.0666667e-01
   1.5446653e+00   7.1000000e-01
   1.5461821e+00   7.1333333e-01
   1.5539622e+00   7.1666667e-01
   1.5540343e+00   7.2000000e-01
   1.5559106e+00   7.2333333e-01
   1.5573418e+00   7.2666667e-01
   1.5631324e+00   7.3000000e-01
   1.5639083e+00   7.3333333e-01
   1.5664197e+00   7.3666667e-01
   1.5680309e+00   7.4000000e-01
   1.5684832e+00   7.4333333e-01
   1.5728088e+00   7.4666667e-01
   1.5734764e+00   7.5000000e-01
   1.5830697e+00   7.5333333e-01
   1.5846710e+00   7.5666667e-01
   1.6026091e+00   7.6000000e-01
   1.6068049e+00   7.6333333e-01
   1.6083446e+00   7.6666667e-01
   1.6154832e+00   7.7000000e-01
   1.6164580e+00   7.7333333e-01
   1.6180366e+00   7.7666667e-01
   1.6211148e+00   7.8000000e-01
   1.6244755e+00   7.8333333e-01
   1.6275705e+00   7.8666667e-01
   1.6327969e+00   7.9000000e-01
   1.6421414e+00   7.9333333e-01
   1.6443843e+00   7.9666667e-01
   1.6496451e+00   8.0000000e-01
   1.6531559e+00   8.0333333e-01
   1.6678609e+00   8.0666667e-01
   1.6733123e+00   8.1000000e-01
   1.6734360e+00   8.1333333e-01
   1.6740215e+00   8.1666667e-01
   1.6746162e+00   8.2000000e-01
   1.6771015e+00   8.2333333e-01
   1.6916622e+00   8.2666667e-01
   1.7008318e+00   8.3000000e-01
   1.7050137e+00   8.3333333e-01
   1.7080093e+00   8.3666667e-01
   1.7108844e+00   8.4000000e-01
   1.7128658e+00   8.4333333e-01
   1.7213800e+00   8.4666667e-01
   1.7248715e+00   8.5000000e-01
   1.7291201e+00   8.5333333e-01
   1.7362852e+00   8.5666667e-01
   1.7379182e+00   8.6000000e-01
   1.7454780e+00   8.6333333e-01
   1.7461799e+00   8.6666667e-01
   1.7561120e+00   8.7000000e-01
   1.7573154e+00   8.7333333e-01
   1.7611956e+00   8.7666667e-01
   1.7623089e+00   8.8000000e-01
   1.7635672e+00   8.8333333e-01
   1.7741364e+00   8.8666667e-01
   1.8111379e+00   8.9000000e-01
   1.8213760e+00   8.9333333e-01
   1.8230566e+00   8.9666667e-01
   1.8525200e+00   9.0000000e-01
   1.8613606e+00   9.0333333e-01
   1.8734408e+00   9.0666667e-01
   1.8773226e+00   9.1000000e-01
   1.8805077e+00   9.1333333e-01
   1.9093822e+00   9.1666667e-01
   1.9223768e+00   9.2000000e-01
   1.9380656e+00   9.2333333e-01
   1.9582733e+00   9.2666667e-01
   1.9838937e+00   9.3000000e-01
   2.0454945e+00   9.3333333e-01
   2.0513641e+00   9.3666667e-01
   2.0521288e+00   9.4000000e-01
   2.0553023e+00   9.4333333e-01
   2.0629602e+00   9.4666667e-01
   2.0937021e+00   9.5000000e-01
   2.1182952e+00   9.5333333e-01
   2.2264930e+00   9.5666667e-01
   2.2731990e+00   9.6000000e-01
   2.4375669e+00   9.6333333e-01
   1.3909417e+01   9.6666667e-01


==> figure/plot1a/p07/04_std10m2red3_rd.txt <==
	x		y
   6.2612099e-01   0.0000000e+00
   6.2612099e-01   3.3333333e-03
   7.3414715e-01   6.6666667e-03
   7.3536755e-01   1.0000000e-02
   7.4327039e-01   1.3333333e-02
   7.8664519e-01   1.6666667e-02
   7.9963073e-01   2.0000000e-02
   8.0531854e-01   2.3333333e-02
   8.1495403e-01   2.6666667e-02
   8.2345695e-01   3.0000000e-02
   8.2442340e-01   3.3333333e-02
   8.2639246e-01   3.6666667e-02
   8.2885524e-01   4.0000000e-02
   8.4091013e-01   4.3333333e-02
   8.4093245e-01   4.6666667e-02
   8.4263443e-01   5.0000000e-02
   8.4917480e-01   5.3333333e-02
   8.4923344e-01   5.6666667e-02
   8.5310440e-01   6.0000000e-02
   8.6040244e-01   6.3333333e-02
   8.6744601e-01   6.6666667e-02
   8.7248369e-01   7.0000000e-02
   8.7856183e-01   7.3333333e-02
   8.8231158e-01   7.6666667e-02
   8.9510672e-01   8.0000000e-02
   8.9969011e-01   8.3333333e-02
   9.0572206e-01   8.6666667e-02
   9.0958552e-01   9.0000000e-02
   9.1087090e-01   9.3333333e-02
   9.1099036e-01   9.6666667e-02
   9.1129725e-01   1.0000000e-01
   9.1556399e-01   1.0333333e-01
   9.1876266e-01   1.0666667e-01
   9.1949050e-01   1.1000000e-01
   9.2610646e-01   1.1333333e-01
   9.2630143e-01   1.1666667e-01
   9.2708297e-01   1.2000000e-01
   9.2907989e-01   1.2333333e-01
   9.2995457e-01   1.2666667e-01
   9.3010967e-01   1.3000000e-01
   9.3186494e-01   1.3333333e-01
   9.3365995e-01   1.3666667e-01
   9.3376404e-01   1.4000000e-01
   9.3574141e-01   1.4333333e-01
   9.3900204e-01   1.4666667e-01
   9.3989913e-01   1.5000000e-01
   9.4049458e-01   1.5333333e-01
   9.4080243e-01   1.5666667e-01
   9.4093961e-01   1.6000000e-01
   9.4170621e-01   1.6333333e-01
   9.4175045e-01   1.6666667e-01
   9.4227338e-01   1.7000000e-01
   9.4229255e-01   1.7333333e-01
   9.4428184e-01   1.7666667e-01
   9.4450058e-01   1.8000000e-01
   9.4480819e-01   1.8333333e-01
   9.4501649e-01   1.8666667e-01
   9.4511889e-01   1.9000000e-01
   9.4530787e-01   1.9333333e-01
   9.4675415e-01   1.9666667e-01
   9.4789843e-01   2.0000000e-01
   9.4981036e-01   2.0333333e-01
   9.4987321e-01   2.0666667e-01
   9.4995298e-01   2.1000000e-01
   9.5095874e-01   2.1333333e-01
   9.5188100e-01   2.1666667e-01
   9.5214643e-01   2.2000000e-01
   9.5270641e-01   2.2333333e-01
   9.5314699e-01   2.2666667e-01
   9.5331064e-01   2.3000000e-01
   9.5351534e-01   2.3333333e-01
   9.5383692e-01   2.3666667e-01
   9.5434414e-01   2.4000000e-01
   9.5460084e-01   2.4333333e-01
   9.5506251e-01   2.4666667e-01
   9.5536180e-01   2.5000000e-01
   9.5565514e-01   2.5333333e-01
   9.5570751e-01   2.5666667e-01
   9.5583984e-01   2.6000000e-01
   9.5738035e-01   2.6333333e-01
   9.5759599e-01   2.6666667e-01
   9.5773276e-01   2.7000000e-01
   9.5779820e-01   2.7333333e-01
   9.5864199e-01   2.7666667e-01
   9.5959286e-01   2.8000000e-01
   9.5964511e-01   2.8333333e-01
   9.5968062e-01   2.8666667e-01
   9.6019068e-01   2.9000000e-01
   9.6064863e-01   2.9333333e-01
   9.6075264e-01   2.9666667e-01
   9.6135114e-01   3.0000000e-01
   9.6185675e-01   3.0333333e-01
   9.6272591e-01   3.0666667e-01
   9.6363953e-01   3.1000000e-01
   9.6364311e-01   3.1333333e-01
   9.6366206e-01   3.1666667e-01
   9.6387728e-01   3.2000000e-01
   9.6466392e-01   3.2333333e-01
   9.6535708e-01   3.2666667e-01
   9.6551411e-01   3.3000000e-01
   9.6559184e-01   3.3333333e-01
   9.6613957e-01   3.3666667e-01
   9.6679503e-01   3.4000000e-01
   9.6740038e-01   3.4333333e-01
   9.6742455e-01   3.4666667e-01
   9.6772280e-01   3.5000000e-01
   9.6776791e-01   3.5333333e-01
   9.6820047e-01   3.5666667e-01
   9.6828766e-01   3.6000000e-01
   9.6836866e-01   3.6333333e-01
   9.6846769e-01   3.6666667e-01
   9.6858229e-01   3.7000000e-01
   9.6892066e-01   3.7333333e-01
   9.6912004e-01   3.7666667e-01
   9.6929534e-01   3.8000000e-01
   9.7005430e-01   3.8333333e-01
   9.7028931e-01   3.8666667e-01
   9.7035441e-01   3.9000000e-01
   9.7044275e-01   3.9333333e-01
   9.7121286e-01   3.9666667e-01
   9.7156388e-01   4.0000000e-01
   9.7201780e-01   4.0333333e-01
   9.7216939e-01   4.0666667e-01
   9.7267135e-01   4.1000000e-01
   9.7270704e-01   4.1333333e-01
   9.7334298e-01   4.1666667e-01
   9.7358543e-01   4.2000000e-01
   9.7369803e-01   4.2333333e-01
   9.7390516e-01   4.2666667e-01
   9.7440443e-01   4.3000000e-01
   9.7454871e-01   4.3333333e-01
   9.7504544e-01   4.3666667e-01
   9.7534774e-01   4.4000000e-01
   9.7574587e-01   4.4333333e-01
   9.7575095e-01   4.4666667e-01
   9.7598028e-01   4.5000000e-01
   9.7618044e-01   4.5333333e-01
   9.7742271e-01   4.5666667e-01
   9.7859721e-01   4.6000000e-01
   9.7866156e-01   4.6333333e-01
   9.7889596e-01   4.6666667e-01
   9.7899271e-01   4.7000000e-01
   9.7908945e-01   4.7333333e-01
   9.7923701e-01   4.7666667e-01
   9.7983967e-01   4.8000000e-01
   9.8003854e-01   4.8333333e-01
   9.8003919e-01   4.8666667e-01
   9.8011611e-01   4.9000000e-01
   9.8023313e-01   4.9333333e-01
   9.8093408e-01   4.9666667e-01
   9.8120497e-01   5.0000000e-01
   9.8207614e-01   5.0333333e-01
   9.8230468e-01   5.0666667e-01
   9.8243972e-01   5.1000000e-01
   9.8271555e-01   5.1333333e-01
   9.8286167e-01   5.1666667e-01
   9.8303120e-01   5.2000000e-01
   9.8313209e-01   5.2333333e-01
   9.8354667e-01   5.2666667e-01
   9.8358001e-01   5.3000000e-01
   9.8361959e-01   5.3333333e-01
   9.8389342e-01   5.3666667e-01
   9.8394751e-01   5.4000000e-01
   9.8421481e-01   5.4333333e-01
   9.8441455e-01   5.4666667e-01
   9.8441750e-01   5.5000000e-01
   9.8488008e-01   5.5333333e-01
   9.8499777e-01   5.5666667e-01
   9.8531390e-01   5.6000000e-01
   9.8569095e-01   5.6333333e-01
   9.8607071e-01   5.6666667e-01
   9.8612075e-01   5.7000000e-01
   9.8638893e-01   5.7333333e-01
   9.8668963e-01   5.7666667e-01
   9.8695071e-01   5.8000000e-01
   9.8699032e-01   5.8333333e-01
   9.8749048e-01   5.8666667e-01
   9.8769102e-01   5.9000000e-01
   9.8772034e-01   5.9333333e-01
   9.8785969e-01   5.9666667e-01
   9.8804395e-01   6.0000000e-01
   9.8826068e-01   6.0333333e-01
   9.8856009e-01   6.0666667e-01
   9.8869927e-01   6.1000000e-01
   9.8872047e-01   6.1333333e-01
   9.8875081e-01   6.1666667e-01
   9.8895762e-01   6.2000000e-01
   9.8920898e-01   6.2333333e-01
   9.8926758e-01   6.2666667e-01
   9.8938841e-01   6.3000000e-01
   9.8947539e-01   6.3333333e-01
   9.8958350e-01   6.3666667e-01
   9.8961480e-01   6.4000000e-01
   9.8987586e-01   6.4333333e-01
   9.9031970e-01   6.4666667e-01
   9.9039990e-01   6.5000000e-01
   9.9058469e-01   6.5333333e-01
   9.9071751e-01   6.5666667e-01
   9.9091791e-01   6.6000000e-01
   9.9095508e-01   6.6333333e-01
   9.9122509e-01   6.6666667e-01
   9.9135263e-01   6.7000000e-01
   9.9141246e-01   6.7333333e-01
   9.9147655e-01   6.7666667e-01
   9.9150404e-01   6.8000000e-01
   9.9159995e-01   6.8333333e-01
   9.9161363e-01   6.8666667e-01
   9.9169833e-01   6.9000000e-01
   9.9171182e-01   6.9333333e-01
   9.9193395e-01   6.9666667e-01
   9.9207010e-01   7.0000000e-01
   9.9212423e-01   7.0333333e-01
   9.9216040e-01   7.0666667e-01
   9.9219701e-01   7.1000000e-01
   9.9222016e-01   7.1333333e-01
   9.9237865e-01   7.1666667e-01
   9.9244624e-01   7.2000000e-01
   9.9294658e-01   7.2333333e-01
   9.9295427e-01   7.2666667e-01
   9.9305450e-01   7.3000000e-01
   9.9313783e-01   7.3333333e-01
   9.9318468e-01   7.3666667e-01
   9.9319792e-01   7.4000000e-01
   9.9323761e-01   7.4333333e-01
   9.9352477e-01   7.4666667e-01
   9.9377454e-01   7.5000000e-01
   9.9383384e-01   7.5333333e-01
   9.9411423e-01   7.5666667e-01
   9.9440194e-01   7.6000000e-01
   9.9440752e-01   7.6333333e-01
   9.9454287e-01   7.6666667e-01
   9.9468622e-01   7.7000000e-01
   9.9502613e-01   7.7333333e-01
   9.9528437e-01   7.7666667e-01
   9.9594250e-01   7.8000000e-01
   9.9640711e-01   7.8333333e-01
   9.9655654e-01   7.8666667e-01
   9.9680866e-01   7.9000000e-01
   9.9696218e-01   7.9333333e-01
   9.9704156e-01   7.9666667e-01
   9.9725652e-01   8.0000000e-01
   9.9746067e-01   8.0333333e-01
   9.9758919e-01   8.0666667e-01
   9.9782617e-01   8.1000000e-01
   9.9808970e-01   8.1333333e-01
   9.9984999e-01   8.1666667e-01
   1.0000000e+00   8.2000000e-01
   1.0031698e+00   8.2333333e-01
   1.0356353e+00   8.2666667e-01
   1.0389290e+00   8.3000000e-01
   1.0397713e+00   8.3333333e-01
   1.0459608e+00   8.3666667e-01
   1.0504564e+00   8.4000000e-01
   1.0551958e+00   8.4333333e-01
   1.0621416e+00   8.4666667e-01
   1.0690306e+00   8.5000000e-01
   1.0825328e+00   8.5333333e-01
   1.0946798e+00   8.5666667e-01
   1.0948333e+00   8.6000000e-01
   1.0973349e+00   8.6333333e-01
   1.0999108e+00   8.6666667e-01
   1.1083805e+00   8.7000000e-01
   1.1112534e+00   8.7333333e-01
   1.1193744e+00   8.7666667e-01
   1.1224090e+00   8.8000000e-01
   1.1268151e+00   8.8333333e-01
   1.1388645e+00   8.8666667e-01
   1.1458345e+00   8.9000000e-01
   1.1468723e+00   8.9333333e-01
   1.1634915e+00   8.9666667e-01
   1.1660927e+00   9.0000000e-01
   1.1706286e+00   9.0333333e-01
   1.1752272e+00   9.0666667e-01
   1.1824349e+00   9.1000000e-01
   1.1897147e+00   9.1333333e-01
   1.2001291e+00   9.1666667e-01
   1.2113390e+00   9.2000000e-01
   1.2131909e+00   9.2333333e-01
   1.2190411e+00   9.2666667e-01
   1.2439373e+00   9.3000000e-01
   1.2458863e+00   9.3333333e-01
   1.2495310e+00   9.3666667e-01
   1.2520117e+00   9.4000000e-01
   1.2603522e+00   9.4333333e-01
   1.3161885e+00   9.4666667e-01
   1.3580111e+00   9.5000000e-01
   1.3710514e+00   9.5333333e-01
   1.3991273e+00   9.5666667e-01
   1.4733418e+00   9.6000000e-01
   1.6397565e+00   9.6333333e-01
   5.3176723e+00   9.6666667e-01


==> figure/plot1a/p07/05_std10m2red4_sy.txt <==
	x		y
   6.7564004e-01   0.0000000e+00
   6.7564004e-01   3.3333333e-03
   7.1082745e-01   6.6666667e-03
   7.5128027e-01   1.0000000e-02
   7.6664949e-01   1.3333333e-02
   7.7507628e-01   1.6666667e-02
   7.9815201e-01   2.0000000e-02
   8.0050273e-01   2.3333333e-02
   8.6255376e-01   2.6666667e-02
   8.6485610e-01   3.0000000e-02
   8.8299850e-01   3.3333333e-02
   8.9651269e-01   3.6666667e-02
   8.9686327e-01   4.0000000e-02
   9.0057314e-01   4.3333333e-02
   9.0373778e-01   4.6666667e-02
   9.0743811e-01   5.0000000e-02
   9.0787598e-01   5.3333333e-02
   9.0795623e-01   5.6666667e-02
   9.0974221e-01   6.0000000e-02
   9.1216663e-01   6.3333333e-02
   9.1249278e-01   6.6666667e-02
   9.1286943e-01   7.0000000e-02
   9.1760454e-01   7.3333333e-02
   9.2318774e-01   7.6666667e-02
   9.2845339e-01   8.0000000e-02
   9.2912682e-01   8.3333333e-02
   9.4425443e-01   8.6666667e-02
   9.4503510e-01   9.0000000e-02
   9.5029115e-01   9.3333333e-02
   9.5730660e-01   9.6666667e-02
   9.6372505e-01   1.0000000e-01
   9.6398058e-01   1.0333333e-01
   9.6398215e-01   1.0666667e-01
   9.6593386e-01   1.1000000e-01
   9.6655971e-01   1.1333333e-01
   9.6843409e-01   1.1666667e-01
   9.7067323e-01   1.2000000e-01
   9.7070224e-01   1.2333333e-01
   9.7296495e-01   1.2666667e-01
   9.7823956e-01   1.3000000e-01
   9.7967332e-01   1.3333333e-01
   9.8237811e-01   1.3666667e-01
   9.8373208e-01   1.4000000e-01
   9.8564406e-01   1.4333333e-01
   9.8717443e-01   1.4666667e-01
   9.8791264e-01   1.5000000e-01
   9.8873583e-01   1.5333333e-01
   9.8923647e-01   1.5666667e-01
   9.8979232e-01   1.6000000e-01
   9.8993668e-01   1.6333333e-01
   9.8998312e-01   1.6666667e-01
   9.9059328e-01   1.7000000e-01
   9.9260355e-01   1.7333333e-01
   9.9264878e-01   1.7666667e-01
   9.9267873e-01   1.8000000e-01
   9.9432729e-01   1.8333333e-01
   9.9471608e-01   1.8666667e-01
   9.9498276e-01   1.9000000e-01
   1.0002715e+00   1.9333333e-01
   1.0011598e+00   1.9666667e-01
   1.0217976e+00   2.0000000e-01
   1.0255408e+00   2.0333333e-01
   1.0261795e+00   2.0666667e-01
   1.0311340e+00   2.1000000e-01
   1.0329091e+00   2.1333333e-01
   1.0338274e+00   2.1666667e-01
   1.0422320e+00   2.2000000e-01
   1.0435626e+00   2.2333333e-01
   1.0471136e+00   2.2666667e-01
   1.0556242e+00   2.3000000e-01
   1.0590924e+00   2.3333333e-01
   1.0601566e+00   2.3666667e-01
   1.0624136e+00   2.4000000e-01
   1.0639937e+00   2.4333333e-01
   1.0659230e+00   2.4666667e-01
   1.0674517e+00   2.5000000e-01
   1.0674560e+00   2.5333333e-01
   1.0682446e+00   2.5666667e-01
   1.0717021e+00   2.6000000e-01
   1.0754433e+00   2.6333333e-01
   1.0758607e+00   2.6666667e-01
   1.0779692e+00   2.7000000e-01
   1.0807393e+00   2.7333333e-01
   1.0808721e+00   2.7666667e-01
   1.0821168e+00   2.8000000e-01
   1.0824859e+00   2.8333333e-01
   1.0872397e+00   2.8666667e-01
   1.0874167e+00   2.9000000e-01
   1.0874904e+00   2.9333333e-01
   1.0874917e+00   2.9666667e-01
   1.0890584e+00   3.0000000e-01
   1.0909653e+00   3.0333333e-01
   1.0929066e+00   3.0666667e-01
   1.0931190e+00   3.1000000e-01
   1.0950364e+00   3.1333333e-01
   1.0961926e+00   3.1666667e-01
   1.0970632e+00   3.2000000e-01
   1.1007174e+00   3.2333333e-01
   1.1039116e+00   3.2666667e-01
   1.1045905e+00   3.3000000e-01
   1.1047521e+00   3.3333333e-01
   1.1066882e+00   3.3666667e-01
   1.1074236e+00   3.4000000e-01
   1.1083397e+00   3.4333333e-01
   1.1099469e+00   3.4666667e-01
   1.1110102e+00   3.5000000e-01
   1.1120175e+00   3.5333333e-01
   1.1156697e+00   3.5666667e-01
   1.1165607e+00   3.6000000e-01
   1.1217352e+00   3.6333333e-01
   1.1221704e+00   3.6666667e-01
   1.1229188e+00   3.7000000e-01
   1.1231328e+00   3.7333333e-01
   1.1256930e+00   3.7666667e-01
   1.1269966e+00   3.8000000e-01
   1.1307394e+00   3.8333333e-01
   1.1334862e+00   3.8666667e-01
   1.1396719e+00   3.9000000e-01
   1.1414623e+00   3.9333333e-01
   1.1424575e+00   3.9666667e-01
   1.1476809e+00   4.0000000e-01
   1.1491912e+00   4.0333333e-01
   1.1530775e+00   4.0666667e-01
   1.1540108e+00   4.1000000e-01
   1.1564554e+00   4.1333333e-01
   1.1564910e+00   4.1666667e-01
   1.1570151e+00   4.2000000e-01
   1.1584362e+00   4.2333333e-01
   1.1628626e+00   4.2666667e-01
   1.1637308e+00   4.3000000e-01
   1.1658213e+00   4.3333333e-01
   1.1679363e+00   4.3666667e-01
   1.1707821e+00   4.4000000e-01
   1.1727719e+00   4.4333333e-01
   1.1740899e+00   4.4666667e-01
   1.1750777e+00   4.5000000e-01
   1.1756925e+00   4.5333333e-01
   1.1803727e+00   4.5666667e-01
   1.1905145e+00   4.6000000e-01
   1.1923230e+00   4.6333333e-01
   1.1963127e+00   4.6666667e-01
   1.1965976e+00   4.7000000e-01
   1.1971783e+00   4.7333333e-01
   1.1992825e+00   4.7666667e-01
   1.1994290e+00   4.8000000e-01
   1.2036658e+00   4.8333333e-01
   1.2055248e+00   4.8666667e-01
   1.2080101e+00   4.9000000e-01
   1.2103351e+00   4.9333333e-01
   1.2130132e+00   4.9666667e-01
   1.2174569e+00   5.0000000e-01
   1.2192246e+00   5.0333333e-01
   1.2193017e+00   5.0666667e-01
   1.2223222e+00   5.1000000e-01
   1.2223501e+00   5.1333333e-01
   1.2241972e+00   5.1666667e-01
   1.2249781e+00   5.2000000e-01
   1.2258708e+00   5.2333333e-01
   1.2325130e+00   5.2666667e-01
   1.2329203e+00   5.3000000e-01
   1.2356791e+00   5.3333333e-01
   1.2364349e+00   5.3666667e-01
   1.2374621e+00   5.4000000e-01
   1.2379609e+00   5.4333333e-01
   1.2382321e+00   5.4666667e-01
   1.2385574e+00   5.5000000e-01
   1.2411526e+00   5.5333333e-01
   1.2417267e+00   5.5666667e-01
   1.2432423e+00   5.6000000e-01
   1.2468263e+00   5.6333333e-01
   1.2504261e+00   5.6666667e-01
   1.2516939e+00   5.7000000e-01
   1.2522641e+00   5.7333333e-01
   1.2542945e+00   5.7666667e-01
   1.2588929e+00   5.8000000e-01
   1.2597682e+00   5.8333333e-01
   1.2597866e+00   5.8666667e-01
   1.2626762e+00   5.9000000e-01
   1.2689748e+00   5.9333333e-01
   1.2743950e+00   5.9666667e-01
   1.2754917e+00   6.0000000e-01
   1.2761576e+00   6.0333333e-01
   1.2780075e+00   6.0666667e-01
   1.2781370e+00   6.1000000e-01
   1.2789768e+00   6.1333333e-01
   1.2794012e+00   6.1666667e-01
   1.2798985e+00   6.2000000e-01
   1.2838168e+00   6.2333333e-01
   1.2852366e+00   6.2666667e-01
   1.2874777e+00   6.3000000e-01
   1.2888337e+00   6.3333333e-01
   1.2921744e+00   6.3666667e-01
   1.2993169e+00   6.4000000e-01
   1.3034198e+00   6.4333333e-01
   1.3047168e+00   6.4666667e-01
   1.3079200e+00   6.5000000e-01
   1.3103199e+00   6.5333333e-01
   1.3111835e+00   6.5666667e-01
   1.3112535e+00   6.6000000e-01
   1.3180594e+00   6.6333333e-01
   1.3189174e+00   6.6666667e-01
   1.3192116e+00   6.7000000e-01
   1.3195705e+00   6.7333333e-01
   1.3204550e+00   6.7666667e-01
   1.3230352e+00   6.8000000e-01
   1.3239720e+00   6.8333333e-01
   1.3247189e+00   6.8666667e-01
   1.3289153e+00   6.9000000e-01
   1.3297337e+00   6.9333333e-01
   1.3318204e+00   6.9666667e-01
   1.3360397e+00   7.0000000e-01
   1.3370895e+00   7.0333333e-01
   1.3406529e+00   7.0666667e-01
   1.3510808e+00   7.1000000e-01
   1.3521489e+00   7.1333333e-01
   1.3540186e+00   7.1666667e-01
   1.3541034e+00   7.2000000e-01
   1.3557049e+00   7.2333333e-01
   1.3573358e+00   7.2666667e-01
   1.3602939e+00   7.3000000e-01
   1.3637069e+00   7.3333333e-01
   1.3652116e+00   7.3666667e-01
   1.3776048e+00   7.4000000e-01
   1.3782937e+00   7.4333333e-01
   1.3807882e+00   7.4666667e-01
   1.3822709e+00   7.5000000e-01
   1.3855182e+00   7.5333333e-01
   1.3872365e+00   7.5666667e-01
   1.3890658e+00   7.6000000e-01
   1.3899844e+00   7.6333333e-01
   1.3927466e+00   7.6666667e-01
   1.3991882e+00   7.7000000e-01
   1.4058039e+00   7.7333333e-01
   1.4065395e+00   7.7666667e-01
   1.4080673e+00   7.8000000e-01
   1.4120389e+00   7.8333333e-01
   1.4125018e+00   7.8666667e-01
   1.4134064e+00   7.9000000e-01
   1.4136333e+00   7.9333333e-01
   1.4321890e+00   7.9666667e-01
   1.4336148e+00   8.0000000e-01
   1.4387792e+00   8.0333333e-01
   1.4400250e+00   8.0666667e-01
   1.4408913e+00   8.1000000e-01
   1.4445771e+00   8.1333333e-01
   1.4462706e+00   8.1666667e-01
   1.4492936e+00   8.2000000e-01
   1.4544310e+00   8.2333333e-01
   1.4547105e+00   8.2666667e-01
   1.4547827e+00   8.3000000e-01
   1.4592574e+00   8.3333333e-01
   1.4593799e+00   8.3666667e-01
   1.4608532e+00   8.4000000e-01
   1.4644064e+00   8.4333333e-01
   1.4679487e+00   8.4666667e-01
   1.4691303e+00   8.5000000e-01
   1.4768468e+00   8.5333333e-01
   1.4803792e+00   8.5666667e-01
   1.4899888e+00   8.6000000e-01
   1.5016110e+00   8.6333333e-01
   1.5028601e+00   8.6666667e-01
   1.5092731e+00   8.7000000e-01
   1.5127581e+00   8.7333333e-01
   1.5153272e+00   8.7666667e-01
   1.5166344e+00   8.8000000e-01
   1.5267335e+00   8.8333333e-01
   1.5327749e+00   8.8666667e-01
   1.5448679e+00   8.9000000e-01
   1.5466542e+00   8.9333333e-01
   1.5826745e+00   8.9666667e-01
   1.5865730e+00   9.0000000e-01
   1.5889271e+00   9.0333333e-01
   1.5991411e+00   9.0666667e-01
   1.5998456e+00   9.1000000e-01
   1.6077794e+00   9.1333333e-01
   1.6131174e+00   9.1666667e-01
   1.6175206e+00   9.2000000e-01
   1.6275218e+00   9.2333333e-01
   1.6275871e+00   9.2666667e-01
   1.6394038e+00   9.3000000e-01
   1.6541118e+00   9.3333333e-01
   1.6877777e+00   9.3666667e-01
   1.6945875e+00   9.4000000e-01
   1.7002753e+00   9.4333333e-01
   1.7210809e+00   9.4666667e-01
   1.7242607e+00   9.5000000e-01
   1.7666786e+00   9.5333333e-01
   1.7786527e+00   9.5666667e-01
   1.7926733e+00   9.6000000e-01
   1.8005372e+00   9.6333333e-01
   1.8553183e+00   9.6666667e-01
   1.9358432e+00   9.7000000e-01
   1.9473402e+00   9.7333333e-01
   1.9487328e+00   9.7666667e-01
   1.9853395e+00   9.8000000e-01
   2.1035087e+00   9.8333333e-01
   2.1585285e+00   9.8666667e-01
   2.1727744e+00   9.9000000e-01
   7.3251337e+00   9.9333333e-01


==> figure/plot1a/p07/06_std10m2red4_rd.txt <==
 	x		y
   7.1662072e-01   0.0000000e+00
   7.1662072e-01   3.3333333e-03
   7.2685562e-01   6.6666667e-03
   7.4975009e-01   1.0000000e-02
   7.9507116e-01   1.3333333e-02
   8.1812128e-01   1.6666667e-02
   8.3272946e-01   2.0000000e-02
   8.4209147e-01   2.3333333e-02
   8.4561226e-01   2.6666667e-02
   8.5013484e-01   3.0000000e-02
   8.5594934e-01   3.3333333e-02
   8.5729586e-01   3.6666667e-02
   8.5773627e-01   4.0000000e-02
   8.6202881e-01   4.3333333e-02
   8.6373610e-01   4.6666667e-02
   8.6461845e-01   5.0000000e-02
   8.7151157e-01   5.3333333e-02
   8.7228671e-01   5.6666667e-02
   8.7265697e-01   6.0000000e-02
   8.7348680e-01   6.3333333e-02
   8.7436462e-01   6.6666667e-02
   8.8100744e-01   7.0000000e-02
   8.8159475e-01   7.3333333e-02
   8.8224100e-01   7.6666667e-02
   8.8265313e-01   8.0000000e-02
   8.8507032e-01   8.3333333e-02
   8.8546639e-01   8.6666667e-02
   8.8982575e-01   9.0000000e-02
   8.9232588e-01   9.3333333e-02
   8.9621115e-01   9.6666667e-02
   8.9815607e-01   1.0000000e-01
   9.0345226e-01   1.0333333e-01
   9.0402341e-01   1.0666667e-01
   9.0573276e-01   1.1000000e-01
   9.0692854e-01   1.1333333e-01
   9.0794210e-01   1.1666667e-01
   9.0834894e-01   1.2000000e-01
   9.0835308e-01   1.2333333e-01
   9.0844714e-01   1.2666667e-01
   9.0989078e-01   1.3000000e-01
   9.1258598e-01   1.3333333e-01
   9.1305336e-01   1.3666667e-01
   9.1494110e-01   1.4000000e-01
   9.1898813e-01   1.4333333e-01
   9.2008584e-01   1.4666667e-01
   9.2265687e-01   1.5000000e-01
   9.2533847e-01   1.5333333e-01
   9.2576534e-01   1.5666667e-01
   9.2669418e-01   1.6000000e-01
   9.2717737e-01   1.6333333e-01
   9.2719833e-01   1.6666667e-01
   9.2891462e-01   1.7000000e-01
   9.2914485e-01   1.7333333e-01
   9.3078402e-01   1.7666667e-01
   9.3160103e-01   1.8000000e-01
   9.3299499e-01   1.8333333e-01
   9.3391270e-01   1.8666667e-01
   9.3563446e-01   1.9000000e-01
   9.3586436e-01   1.9333333e-01
   9.3800378e-01   1.9666667e-01
   9.3826002e-01   2.0000000e-01
   9.3857641e-01   2.0333333e-01
   9.3904707e-01   2.0666667e-01
   9.4001399e-01   2.1000000e-01
   9.4120158e-01   2.1333333e-01
   9.4129142e-01   2.1666667e-01
   9.4167223e-01   2.2000000e-01
   9.4320823e-01   2.2333333e-01
   9.4332293e-01   2.2666667e-01
   9.4376010e-01   2.3000000e-01
   9.4474523e-01   2.3333333e-01
   9.4488670e-01   2.3666667e-01
   9.4509955e-01   2.4000000e-01
   9.4605702e-01   2.4333333e-01
   9.4607814e-01   2.4666667e-01
   9.4673952e-01   2.5000000e-01
   9.4694931e-01   2.5333333e-01
   9.4718875e-01   2.5666667e-01
   9.4730212e-01   2.6000000e-01
   9.4734391e-01   2.6333333e-01
   9.4827570e-01   2.6666667e-01
   9.4914382e-01   2.7000000e-01
   9.4983621e-01   2.7333333e-01
   9.5014437e-01   2.7666667e-01
   9.5050296e-01   2.8000000e-01
   9.5054965e-01   2.8333333e-01
   9.5151223e-01   2.8666667e-01
   9.5153185e-01   2.9000000e-01
   9.5184006e-01   2.9333333e-01
   9.5187928e-01   2.9666667e-01
   9.5193975e-01   3.0000000e-01
   9.5228192e-01   3.0333333e-01
   9.5238001e-01   3.0666667e-01
   9.5250309e-01   3.1000000e-01
   9.5268854e-01   3.1333333e-01
   9.5293562e-01   3.1666667e-01
   9.5354362e-01   3.2000000e-01
   9.5381143e-01   3.2333333e-01
   9.5419888e-01   3.2666667e-01
   9.5490453e-01   3.3000000e-01
   9.5499509e-01   3.3333333e-01
   9.5510371e-01   3.3666667e-01
   9.5535389e-01   3.4000000e-01
   9.5614754e-01   3.4333333e-01
   9.5626987e-01   3.4666667e-01
   9.5644854e-01   3.5000000e-01
   9.5667871e-01   3.5333333e-01
   9.5706991e-01   3.5666667e-01
   9.5766430e-01   3.6000000e-01
   9.5817002e-01   3.6333333e-01
   9.5877883e-01   3.6666667e-01
   9.5911092e-01   3.7000000e-01
   9.5920659e-01   3.7333333e-01
   9.5939678e-01   3.7666667e-01
   9.5968190e-01   3.8000000e-01
   9.5977263e-01   3.8333333e-01
   9.5986419e-01   3.8666667e-01
   9.6027846e-01   3.9000000e-01
   9.6126354e-01   3.9333333e-01
   9.6157098e-01   3.9666667e-01
   9.6233932e-01   4.0000000e-01
   9.6264934e-01   4.0333333e-01
   9.6270871e-01   4.0666667e-01
   9.6316915e-01   4.1000000e-01
   9.6389648e-01   4.1333333e-01
   9.6390383e-01   4.1666667e-01
   9.6409184e-01   4.2000000e-01
   9.6459047e-01   4.2333333e-01
   9.6469959e-01   4.2666667e-01
   9.6481522e-01   4.3000000e-01
   9.6491604e-01   4.3333333e-01
   9.6502099e-01   4.3666667e-01
   9.6528962e-01   4.4000000e-01
   9.6542610e-01   4.4333333e-01
   9.6565386e-01   4.4666667e-01
   9.6656250e-01   4.5000000e-01
   9.6671413e-01   4.5333333e-01
   9.6706350e-01   4.5666667e-01
   9.6795699e-01   4.6000000e-01
   9.6891056e-01   4.6333333e-01
   9.6924292e-01   4.6666667e-01
   9.6972389e-01   4.7000000e-01
   9.7007411e-01   4.7333333e-01
   9.7064576e-01   4.7666667e-01
   9.7100413e-01   4.8000000e-01
   9.7113893e-01   4.8333333e-01
   9.7120321e-01   4.8666667e-01
   9.7177802e-01   4.9000000e-01
   9.7188638e-01   4.9333333e-01
   9.7236037e-01   4.9666667e-01
   9.7239885e-01   5.0000000e-01
   9.7292120e-01   5.0333333e-01
   9.7346127e-01   5.0666667e-01
   9.7486037e-01   5.1000000e-01
   9.7568184e-01   5.1333333e-01
   9.7574468e-01   5.1666667e-01
   9.7583789e-01   5.2000000e-01
   9.7591459e-01   5.2333333e-01
   9.7637432e-01   5.2666667e-01
   9.7648606e-01   5.3000000e-01
   9.7652922e-01   5.3333333e-01
   9.7657698e-01   5.3666667e-01
   9.7662984e-01   5.4000000e-01
   9.7684669e-01   5.4333333e-01
   9.7744263e-01   5.4666667e-01
   9.7780194e-01   5.5000000e-01
   9.7811170e-01   5.5333333e-01
   9.7817890e-01   5.5666667e-01
   9.7827262e-01   5.6000000e-01
   9.7831684e-01   5.6333333e-01
   9.7839319e-01   5.6666667e-01
   9.7934917e-01   5.7000000e-01
   9.8007376e-01   5.7333333e-01
   9.8048290e-01   5.7666667e-01
   9.8058163e-01   5.8000000e-01
   9.8083544e-01   5.8333333e-01
   9.8169958e-01   5.8666667e-01
   9.8175087e-01   5.9000000e-01
   9.8221557e-01   5.9333333e-01
   9.8237184e-01   5.9666667e-01
   9.8243907e-01   6.0000000e-01
   9.8275681e-01   6.0333333e-01
   9.8300236e-01   6.0666667e-01
   9.8304628e-01   6.1000000e-01
   9.8317868e-01   6.1333333e-01
   9.8353803e-01   6.1666667e-01
   9.8363504e-01   6.2000000e-01
   9.8376276e-01   6.2333333e-01
   9.8465390e-01   6.2666667e-01
   9.8479224e-01   6.3000000e-01
   9.8488985e-01   6.3333333e-01
   9.8537145e-01   6.3666667e-01
   9.8560978e-01   6.4000000e-01
   9.8619395e-01   6.4333333e-01
   9.8643395e-01   6.4666667e-01
   9.8665325e-01   6.5000000e-01
   9.8674530e-01   6.5333333e-01
   9.8685398e-01   6.5666667e-01
   9.8710291e-01   6.6000000e-01
   9.8712757e-01   6.6333333e-01
   9.8732116e-01   6.6666667e-01
   9.8740776e-01   6.7000000e-01
   9.8741428e-01   6.7333333e-01
   9.8787073e-01   6.7666667e-01
   9.8813470e-01   6.8000000e-01
   9.8835819e-01   6.8333333e-01
   9.8840543e-01   6.8666667e-01
   9.8844919e-01   6.9000000e-01
   9.8868399e-01   6.9333333e-01
   9.8899971e-01   6.9666667e-01
   9.8899988e-01   7.0000000e-01
   9.8923421e-01   7.0333333e-01
   9.8924833e-01   7.0666667e-01
   9.8937667e-01   7.1000000e-01
   9.8953971e-01   7.1333333e-01
   9.8957385e-01   7.1666667e-01
   9.8966280e-01   7.2000000e-01
   9.8979465e-01   7.2333333e-01
   9.9013967e-01   7.2666667e-01
   9.9023987e-01   7.3000000e-01
   9.9032326e-01   7.3333333e-01
   9.9087507e-01   7.3666667e-01
   9.9098687e-01   7.4000000e-01
   9.9099911e-01   7.4333333e-01
   9.9101635e-01   7.4666667e-01
   9.9132340e-01   7.5000000e-01
   9.9136440e-01   7.5333333e-01
   9.9146391e-01   7.5666667e-01
   9.9155496e-01   7.6000000e-01
   9.9181480e-01   7.6333333e-01
   9.9182746e-01   7.6666667e-01
   9.9205686e-01   7.7000000e-01
   9.9214306e-01   7.7333333e-01
   9.9217821e-01   7.7666667e-01
   9.9229632e-01   7.8000000e-01
   9.9230628e-01   7.8333333e-01
   9.9233019e-01   7.8666667e-01
   9.9235615e-01   7.9000000e-01
   9.9241384e-01   7.9333333e-01
   9.9276200e-01   7.9666667e-01
   9.9283483e-01   8.0000000e-01
   9.9297315e-01   8.0333333e-01
   9.9306665e-01   8.0666667e-01
   9.9314396e-01   8.1000000e-01
   9.9328780e-01   8.1333333e-01
   9.9338935e-01   8.1666667e-01
   9.9342519e-01   8.2000000e-01
   9.9358582e-01   8.2333333e-01
   9.9376693e-01   8.2666667e-01
   9.9393878e-01   8.3000000e-01
   9.9399762e-01   8.3333333e-01
   9.9414439e-01   8.3666667e-01
   9.9417942e-01   8.4000000e-01
   9.9440002e-01   8.4333333e-01
   9.9477889e-01   8.4666667e-01
   9.9479002e-01   8.5000000e-01
   9.9490256e-01   8.5333333e-01
   9.9496548e-01   8.5666667e-01
   9.9508786e-01   8.6000000e-01
   9.9522387e-01   8.6333333e-01
   9.9533337e-01   8.6666667e-01
   9.9533390e-01   8.7000000e-01
   9.9566166e-01   8.7333333e-01
   9.9593516e-01   8.7666667e-01
   9.9598186e-01   8.8000000e-01
   9.9603351e-01   8.8333333e-01
   9.9604263e-01   8.8666667e-01
   9.9627402e-01   8.9000000e-01
   9.9650671e-01   8.9333333e-01
   9.9668108e-01   8.9666667e-01
   9.9694038e-01   9.0000000e-01
   9.9720201e-01   9.0333333e-01
   9.9757474e-01   9.0666667e-01
   9.9770091e-01   9.1000000e-01
   9.9822740e-01   9.1333333e-01
   9.9850813e-01   9.1666667e-01
   1.0334900e+00   9.2000000e-01
   1.0370699e+00   9.2333333e-01
   1.0411043e+00   9.2666667e-01
   1.0435270e+00   9.3000000e-01
   1.0446849e+00   9.3333333e-01
   1.0552259e+00   9.3666667e-01
   1.0560863e+00   9.4000000e-01
   1.0602967e+00   9.4333333e-01
   1.0610266e+00   9.4666667e-01
   1.0654334e+00   9.5000000e-01
   1.1103283e+00   9.5333333e-01
   1.1210044e+00   9.5666667e-01
   1.1315798e+00   9.6000000e-01
   1.1370152e+00   9.6333333e-01
   1.1399309e+00   9.6666667e-01
   1.1457679e+00   9.7000000e-01
   1.1745169e+00   9.7333333e-01
   1.1998254e+00   9.7666667e-01
   1.2382464e+00   9.8000000e-01
   1.2574166e+00   9.8333333e-01
   1.2692921e+00   9.8666667e-01
   1.4028943e+00   9.9000000e-01
   7.3247056e+00   9.9333333e-01


==> figure/plot1a/p07/07_std10m2red5_sy.txt <==
	x		y
   6.0661702e-01   0.0000000e+00
   6.0661702e-01   3.3333333e-03
   6.2217778e-01   6.6666667e-03
   6.9319174e-01   1.0000000e-02
   7.5751981e-01   1.3333333e-02
   7.8234828e-01   1.6666667e-02
   7.8350540e-01   2.0000000e-02
   8.0777812e-01   2.3333333e-02
   8.2647771e-01   2.6666667e-02
   8.3911382e-01   3.0000000e-02
   8.4019359e-01   3.3333333e-02
   8.4153258e-01   3.6666667e-02
   8.4278172e-01   4.0000000e-02
   8.4689983e-01   4.3333333e-02
   8.7725552e-01   4.6666667e-02
   8.8046281e-01   5.0000000e-02
   8.8405847e-01   5.3333333e-02
   8.9319129e-01   5.6666667e-02
   8.9375668e-01   6.0000000e-02
   8.9561946e-01   6.3333333e-02
   9.0100744e-01   6.6666667e-02
   9.0295055e-01   7.0000000e-02
   9.0587397e-01   7.3333333e-02
   9.0663837e-01   7.6666667e-02
   9.0763447e-01   8.0000000e-02
   9.1271395e-01   8.3333333e-02
   9.1282352e-01   8.6666667e-02
   9.2343827e-01   9.0000000e-02
   9.2527860e-01   9.3333333e-02
   9.3096304e-01   9.6666667e-02
   9.3423975e-01   1.0000000e-01
   9.3438383e-01   1.0333333e-01
   9.3790345e-01   1.0666667e-01
   9.4027734e-01   1.1000000e-01
   9.4228804e-01   1.1333333e-01
   9.4513291e-01   1.1666667e-01
   9.4565048e-01   1.2000000e-01
   9.4565481e-01   1.2333333e-01
   9.4912811e-01   1.2666667e-01
   9.5003806e-01   1.3000000e-01
   9.5121028e-01   1.3333333e-01
   9.5742379e-01   1.3666667e-01
   9.6453307e-01   1.4000000e-01
   9.6487325e-01   1.4333333e-01
   9.6611009e-01   1.4666667e-01
   9.6614012e-01   1.5000000e-01
   9.6759402e-01   1.5333333e-01
   9.6861993e-01   1.5666667e-01
   9.7155560e-01   1.6000000e-01
   9.7305226e-01   1.6333333e-01
   9.7417315e-01   1.6666667e-01
   9.7549540e-01   1.7000000e-01
   9.7602318e-01   1.7333333e-01
   9.7696300e-01   1.7666667e-01
   9.7712460e-01   1.8000000e-01
   9.7813185e-01   1.8333333e-01
   9.7826706e-01   1.8666667e-01
   9.8102974e-01   1.9000000e-01
   9.8222130e-01   1.9333333e-01
   9.8322482e-01   1.9666667e-01
   9.8339192e-01   2.0000000e-01
   9.8429529e-01   2.0333333e-01
   9.8443309e-01   2.0666667e-01
   9.8464660e-01   2.1000000e-01
   9.8476495e-01   2.1333333e-01
   9.8592538e-01   2.1666667e-01
   9.8646233e-01   2.2000000e-01
   9.8717794e-01   2.2333333e-01
   9.8749663e-01   2.2666667e-01
   9.8829941e-01   2.3000000e-01
   9.8898605e-01   2.3333333e-01
   9.8982963e-01   2.3666667e-01
   9.9268644e-01   2.4000000e-01
   9.9649397e-01   2.4333333e-01
   9.9650612e-01   2.4666667e-01
   9.9716158e-01   2.5000000e-01
   1.0010240e+00   2.5333333e-01
   1.0091336e+00   2.5666667e-01
   1.0099902e+00   2.6000000e-01
   1.0103513e+00   2.6333333e-01
   1.0130550e+00   2.6666667e-01
   1.0158467e+00   2.7000000e-01
   1.0173028e+00   2.7333333e-01
   1.0181828e+00   2.7666667e-01
   1.0241645e+00   2.8000000e-01
   1.0273176e+00   2.8333333e-01
   1.0307926e+00   2.8666667e-01
   1.0395308e+00   2.9000000e-01
   1.0451232e+00   2.9333333e-01
   1.0518514e+00   2.9666667e-01
   1.0525183e+00   3.0000000e-01
   1.0538084e+00   3.0333333e-01
   1.0564629e+00   3.0666667e-01
   1.0573670e+00   3.1000000e-01
   1.0576478e+00   3.1333333e-01
   1.0600079e+00   3.1666667e-01
   1.0614194e+00   3.2000000e-01
   1.0674389e+00   3.2333333e-01
   1.0677619e+00   3.2666667e-01
   1.0703075e+00   3.3000000e-01
   1.0711667e+00   3.3333333e-01
   1.0724889e+00   3.3666667e-01
   1.0735500e+00   3.4000000e-01
   1.0736562e+00   3.4333333e-01
   1.0738403e+00   3.4666667e-01
   1.0744323e+00   3.5000000e-01
   1.0756177e+00   3.5333333e-01
   1.0760202e+00   3.5666667e-01
   1.0770776e+00   3.6000000e-01
   1.0774556e+00   3.6333333e-01
   1.0791138e+00   3.6666667e-01
   1.0797090e+00   3.7000000e-01
   1.0830581e+00   3.7333333e-01
   1.0831280e+00   3.7666667e-01
   1.0841263e+00   3.8000000e-01
   1.0849341e+00   3.8333333e-01
   1.0849799e+00   3.8666667e-01
   1.0901504e+00   3.9000000e-01
   1.0913117e+00   3.9333333e-01
   1.0915063e+00   3.9666667e-01
   1.0946243e+00   4.0000000e-01
   1.0969700e+00   4.0333333e-01
   1.0991487e+00   4.0666667e-01
   1.0992018e+00   4.1000000e-01
   1.1014496e+00   4.1333333e-01
   1.1031480e+00   4.1666667e-01
   1.1064214e+00   4.2000000e-01
   1.1068266e+00   4.2333333e-01
   1.1072920e+00   4.2666667e-01
   1.1081633e+00   4.3000000e-01
   1.1095724e+00   4.3333333e-01
   1.1112347e+00   4.3666667e-01
   1.1140672e+00   4.4000000e-01
   1.1150638e+00   4.4333333e-01
   1.1160765e+00   4.4666667e-01
   1.1173210e+00   4.5000000e-01
   1.1176709e+00   4.5333333e-01
   1.1190195e+00   4.5666667e-01
   1.1198204e+00   4.6000000e-01
   1.1199671e+00   4.6333333e-01
   1.1204100e+00   4.6666667e-01
   1.1231944e+00   4.7000000e-01
   1.1255647e+00   4.7333333e-01
   1.1274296e+00   4.7666667e-01
   1.1316660e+00   4.8000000e-01
   1.1323050e+00   4.8333333e-01
   1.1337362e+00   4.8666667e-01
   1.1337979e+00   4.9000000e-01
   1.1343225e+00   4.9333333e-01
   1.1364593e+00   4.9666667e-01
   1.1381919e+00   5.0000000e-01
   1.1393640e+00   5.0333333e-01
   1.1405390e+00   5.0666667e-01
   1.1429479e+00   5.1000000e-01
   1.1547630e+00   5.1333333e-01
   1.1576358e+00   5.1666667e-01
   1.1591167e+00   5.2000000e-01
   1.1598994e+00   5.2333333e-01
   1.1623304e+00   5.2666667e-01
   1.1628810e+00   5.3000000e-01
   1.1722159e+00   5.3333333e-01
   1.1726447e+00   5.3666667e-01
   1.1736401e+00   5.4000000e-01
   1.1760905e+00   5.4333333e-01
   1.1769417e+00   5.4666667e-01
   1.1787500e+00   5.5000000e-01
   1.1823151e+00   5.5333333e-01
   1.1847419e+00   5.5666667e-01
   1.1869068e+00   5.6000000e-01
   1.1878337e+00   5.6333333e-01
   1.1889850e+00   5.6666667e-01
   1.1905721e+00   5.7000000e-01
   1.1909339e+00   5.7333333e-01
   1.1914544e+00   5.7666667e-01
   1.1919903e+00   5.8000000e-01
   1.1943427e+00   5.8333333e-01
   1.1945648e+00   5.8666667e-01
   1.1947591e+00   5.9000000e-01
   1.1952328e+00   5.9333333e-01
   1.1966288e+00   5.9666667e-01
   1.1977028e+00   6.0000000e-01
   1.2013797e+00   6.0333333e-01
   1.2024975e+00   6.0666667e-01
   1.2051182e+00   6.1000000e-01
   1.2078869e+00   6.1333333e-01
   1.2130306e+00   6.1666667e-01
   1.2131551e+00   6.2000000e-01
   1.2132200e+00   6.2333333e-01
   1.2136717e+00   6.2666667e-01
   1.2157806e+00   6.3000000e-01
   1.2165631e+00   6.3333333e-01
   1.2227441e+00   6.3666667e-01
   1.2239778e+00   6.4000000e-01
   1.2249157e+00   6.4333333e-01
   1.2251348e+00   6.4666667e-01
   1.2259522e+00   6.5000000e-01
   1.2282098e+00   6.5333333e-01
   1.2311862e+00   6.5666667e-01
   1.2321951e+00   6.6000000e-01
   1.2334409e+00   6.6333333e-01
   1.2423722e+00   6.6666667e-01
   1.2434781e+00   6.7000000e-01
   1.2441778e+00   6.7333333e-01
   1.2454237e+00   6.7666667e-01
   1.2460010e+00   6.8000000e-01
   1.2465979e+00   6.8333333e-01
   1.2493355e+00   6.8666667e-01
   1.2544625e+00   6.9000000e-01
   1.2562641e+00   6.9333333e-01
   1.2563309e+00   6.9666667e-01
   1.2608806e+00   7.0000000e-01
   1.2609168e+00   7.0333333e-01
   1.2618738e+00   7.0666667e-01
   1.2624361e+00   7.1000000e-01
   1.2676488e+00   7.1333333e-01
   1.2713938e+00   7.1666667e-01
   1.2766481e+00   7.2000000e-01
   1.2796847e+00   7.2333333e-01
   1.2810837e+00   7.2666667e-01
   1.2820198e+00   7.3000000e-01
   1.2838729e+00   7.3333333e-01
   1.2869184e+00   7.3666667e-01
   1.2924245e+00   7.4000000e-01
   1.2926603e+00   7.4333333e-01
   1.2959417e+00   7.4666667e-01
   1.3018442e+00   7.5000000e-01
   1.3032304e+00   7.5333333e-01
   1.3037831e+00   7.5666667e-01
   1.3056696e+00   7.6000000e-01
   1.3073116e+00   7.6333333e-01
   1.3090169e+00   7.6666667e-01
   1.3091525e+00   7.7000000e-01
   1.3111418e+00   7.7333333e-01
   1.3123524e+00   7.7666667e-01
   1.3144696e+00   7.8000000e-01
   1.3161899e+00   7.8333333e-01
   1.3179157e+00   7.8666667e-01
   1.3207251e+00   7.9000000e-01
   1.3261322e+00   7.9333333e-01
   1.3261826e+00   7.9666667e-01
   1.3323103e+00   8.0000000e-01
   1.3337061e+00   8.0333333e-01
   1.3348460e+00   8.0666667e-01
   1.3354242e+00   8.1000000e-01
   1.3374346e+00   8.1333333e-01
   1.3378134e+00   8.1666667e-01
   1.3447551e+00   8.2000000e-01
   1.3457335e+00   8.2333333e-01
   1.3568770e+00   8.2666667e-01
   1.3572688e+00   8.3000000e-01
   1.3596208e+00   8.3333333e-01
   1.3599506e+00   8.3666667e-01
   1.3649009e+00   8.4000000e-01
   1.3671608e+00   8.4333333e-01
   1.3690755e+00   8.4666667e-01
   1.3754459e+00   8.5000000e-01
   1.3793202e+00   8.5333333e-01
   1.3796718e+00   8.5666667e-01
   1.3806032e+00   8.6000000e-01
   1.3816983e+00   8.6333333e-01
   1.3864401e+00   8.6666667e-01
   1.3865780e+00   8.7000000e-01
   1.3893202e+00   8.7333333e-01
   1.3907193e+00   8.7666667e-01
   1.3991721e+00   8.8000000e-01
   1.4051358e+00   8.8333333e-01
   1.4116461e+00   8.8666667e-01
   1.4232322e+00   8.9000000e-01
   1.4361706e+00   8.9333333e-01
   1.4379175e+00   8.9666667e-01
   1.4395888e+00   9.0000000e-01
   1.4399388e+00   9.0333333e-01
   1.4457495e+00   9.0666667e-01
   1.4625646e+00   9.1000000e-01
   1.4756857e+00   9.1333333e-01
   1.4780130e+00   9.1666667e-01
   1.4807449e+00   9.2000000e-01
   1.4826583e+00   9.2333333e-01
   1.4918083e+00   9.2666667e-01
   1.4936984e+00   9.3000000e-01
   1.5008614e+00   9.3333333e-01
   1.5036671e+00   9.3666667e-01
   1.5083665e+00   9.4000000e-01
   1.5100063e+00   9.4333333e-01
   1.5101119e+00   9.4666667e-01
   1.5359681e+00   9.5000000e-01
   1.5408446e+00   9.5333333e-01
   1.5572376e+00   9.5666667e-01
   1.5824903e+00   9.6000000e-01
   1.5834027e+00   9.6333333e-01
   1.5919024e+00   9.6666667e-01
   1.6243038e+00   9.7000000e-01
   1.6785738e+00   9.7333333e-01
   1.6852401e+00   9.7666667e-01
   1.7225158e+00   9.8000000e-01
   1.7372404e+00   9.8333333e-01
   1.7649534e+00   9.8666667e-01
   1.8402663e+00   9.9000000e-01
   2.0245721e+00   9.9333333e-01
   2.0796164e+00   9.9666667e-01
   2.1322050e+00   1.0000000e+00


==> figure/plot1a/p07/08_std10m2red5_rd.txt <==
	x		y
   6.7602499e-01   0.0000000e+00
   6.7602499e-01   3.3333333e-03
   7.4615178e-01   6.6666667e-03
   7.8371860e-01   1.0000000e-02
   7.9005142e-01   1.3333333e-02
   8.0192554e-01   1.6666667e-02
   8.0892159e-01   2.0000000e-02
   8.2293731e-01   2.3333333e-02
   8.2873252e-01   2.6666667e-02
   8.3158191e-01   3.0000000e-02
   8.5281044e-01   3.3333333e-02
   8.6839254e-01   3.6666667e-02
   8.7002220e-01   4.0000000e-02
   8.7027006e-01   4.3333333e-02
   8.7160566e-01   4.6666667e-02
   8.7839317e-01   5.0000000e-02
   8.8383724e-01   5.3333333e-02
   8.8510760e-01   5.6666667e-02
   8.8617951e-01   6.0000000e-02
   8.8792493e-01   6.3333333e-02
   8.8880051e-01   6.6666667e-02
   8.9032807e-01   7.0000000e-02
   8.9119486e-01   7.3333333e-02
   8.9172299e-01   7.6666667e-02
   8.9624475e-01   8.0000000e-02
   8.9639319e-01   8.3333333e-02
   8.9781025e-01   8.6666667e-02
   9.0110638e-01   9.0000000e-02
   9.0218282e-01   9.3333333e-02
   9.0493964e-01   9.6666667e-02
   9.0674200e-01   1.0000000e-01
   9.0716812e-01   1.0333333e-01
   9.0774542e-01   1.0666667e-01
   9.0835573e-01   1.1000000e-01
   9.0897588e-01   1.1333333e-01
   9.0939868e-01   1.1666667e-01
   9.1238199e-01   1.2000000e-01
   9.1246952e-01   1.2333333e-01
   9.1315549e-01   1.2666667e-01
   9.1677764e-01   1.3000000e-01
   9.1773157e-01   1.3333333e-01
   9.2026716e-01   1.3666667e-01
   9.2421510e-01   1.4000000e-01
   9.2603702e-01   1.4333333e-01
   9.2716768e-01   1.4666667e-01
   9.2783636e-01   1.5000000e-01
   9.2956562e-01   1.5333333e-01
   9.3003681e-01   1.5666667e-01
   9.3089233e-01   1.6000000e-01
   9.3192755e-01   1.6333333e-01
   9.3403596e-01   1.6666667e-01
   9.3421687e-01   1.7000000e-01
   9.3424763e-01   1.7333333e-01
   9.3636583e-01   1.7666667e-01
   9.3691943e-01   1.8000000e-01
   9.3773407e-01   1.8333333e-01
   9.3791600e-01   1.8666667e-01
   9.3793035e-01   1.9000000e-01
   9.3850728e-01   1.9333333e-01
   9.4239733e-01   1.9666667e-01
   9.4284790e-01   2.0000000e-01
   9.4375100e-01   2.0333333e-01
   9.4410639e-01   2.0666667e-01
   9.4471081e-01   2.1000000e-01
   9.4478928e-01   2.1333333e-01
   9.4656645e-01   2.1666667e-01
   9.4767370e-01   2.2000000e-01
   9.4768944e-01   2.2333333e-01
   9.4870721e-01   2.2666667e-01
   9.4902593e-01   2.3000000e-01
   9.4912376e-01   2.3333333e-01
   9.4924993e-01   2.3666667e-01
   9.4974566e-01   2.4000000e-01
   9.5037053e-01   2.4333333e-01
   9.5045074e-01   2.4666667e-01
   9.5047153e-01   2.5000000e-01
   9.5049648e-01   2.5333333e-01
   9.5112170e-01   2.5666667e-01
   9.5128335e-01   2.6000000e-01
   9.5155969e-01   2.6333333e-01
   9.5164432e-01   2.6666667e-01
   9.5185491e-01   2.7000000e-01
   9.5193181e-01   2.7333333e-01
   9.5265020e-01   2.7666667e-01
   9.5280120e-01   2.8000000e-01
   9.5316623e-01   2.8333333e-01
   9.5323060e-01   2.8666667e-01
   9.5328868e-01   2.9000000e-01
   9.5350892e-01   2.9333333e-01
   9.5354821e-01   2.9666667e-01
   9.5401761e-01   3.0000000e-01
   9.5449459e-01   3.0333333e-01
   9.5482930e-01   3.0666667e-01
   9.5484091e-01   3.1000000e-01
   9.5528132e-01   3.1333333e-01
   9.5540429e-01   3.1666667e-01
   9.5575139e-01   3.2000000e-01
   9.5608277e-01   3.2333333e-01
   9.5642526e-01   3.2666667e-01
   9.5663924e-01   3.3000000e-01
   9.5676287e-01   3.3333333e-01
   9.5681485e-01   3.3666667e-01
   9.5719295e-01   3.4000000e-01
   9.5737720e-01   3.4333333e-01
   9.5762814e-01   3.4666667e-01
   9.5845521e-01   3.5000000e-01
   9.5860810e-01   3.5333333e-01
   9.5885296e-01   3.5666667e-01
   9.5914796e-01   3.6000000e-01
   9.5917752e-01   3.6333333e-01
   9.5939785e-01   3.6666667e-01
   9.5965184e-01   3.7000000e-01
   9.5994272e-01   3.7333333e-01
   9.6033878e-01   3.7666667e-01
   9.6079845e-01   3.8000000e-01
   9.6092480e-01   3.8333333e-01
   9.6115607e-01   3.8666667e-01
   9.6126008e-01   3.9000000e-01
   9.6127141e-01   3.9333333e-01
   9.6171012e-01   3.9666667e-01
   9.6185495e-01   4.0000000e-01
   9.6227298e-01   4.0333333e-01
   9.6261653e-01   4.0666667e-01
   9.6273397e-01   4.1000000e-01
   9.6309764e-01   4.1333333e-01
   9.6340976e-01   4.1666667e-01
   9.6351441e-01   4.2000000e-01
   9.6354107e-01   4.2333333e-01
   9.6356587e-01   4.2666667e-01
   9.6428025e-01   4.3000000e-01
   9.6442022e-01   4.3333333e-01
   9.6454515e-01   4.3666667e-01
   9.6457023e-01   4.4000000e-01
   9.6468083e-01   4.4333333e-01
   9.6481591e-01   4.4666667e-01
   9.6544111e-01   4.5000000e-01
   9.6585083e-01   4.5333333e-01
   9.6608553e-01   4.5666667e-01
   9.6608677e-01   4.6000000e-01
   9.6615813e-01   4.6333333e-01
   9.6629612e-01   4.6666667e-01
   9.6675298e-01   4.7000000e-01
   9.6679012e-01   4.7333333e-01
   9.6715311e-01   4.7666667e-01
   9.6772633e-01   4.8000000e-01
   9.6785351e-01   4.8333333e-01
   9.6800407e-01   4.8666667e-01
   9.6837341e-01   4.9000000e-01
   9.6841935e-01   4.9333333e-01
   9.6864342e-01   4.9666667e-01
   9.6972257e-01   5.0000000e-01
   9.7006638e-01   5.0333333e-01
   9.7041786e-01   5.0666667e-01
   9.7046777e-01   5.1000000e-01
   9.7124099e-01   5.1333333e-01
   9.7195178e-01   5.1666667e-01
   9.7308221e-01   5.2000000e-01
   9.7316346e-01   5.2333333e-01
   9.7337532e-01   5.2666667e-01
   9.7349763e-01   5.3000000e-01
   9.7350825e-01   5.3333333e-01
   9.7406484e-01   5.3666667e-01
   9.7418038e-01   5.4000000e-01
   9.7577076e-01   5.4333333e-01
   9.7694450e-01   5.4666667e-01
   9.7701615e-01   5.5000000e-01
   9.7773977e-01   5.5333333e-01
   9.7837971e-01   5.5666667e-01
   9.7960133e-01   5.6000000e-01
   9.8018082e-01   5.6333333e-01
   9.8072002e-01   5.6666667e-01
   9.8074829e-01   5.7000000e-01
   9.8075636e-01   5.7333333e-01
   9.8154376e-01   5.7666667e-01
   9.8163501e-01   5.8000000e-01
   9.8168251e-01   5.8333333e-01
   9.8212011e-01   5.8666667e-01
   9.8230421e-01   5.9000000e-01
   9.8235574e-01   5.9333333e-01
   9.8284980e-01   5.9666667e-01
   9.8294756e-01   6.0000000e-01
   9.8327561e-01   6.0333333e-01
   9.8342375e-01   6.0666667e-01
   9.8348512e-01   6.1000000e-01
   9.8350744e-01   6.1333333e-01
   9.8360931e-01   6.1666667e-01
   9.8474301e-01   6.2000000e-01
   9.8484433e-01   6.2333333e-01
   9.8512374e-01   6.2666667e-01
   9.8526594e-01   6.3000000e-01
   9.8531956e-01   6.3333333e-01
   9.8541484e-01   6.3666667e-01
   9.8574335e-01   6.4000000e-01
   9.8582780e-01   6.4333333e-01
   9.8652928e-01   6.4666667e-01
   9.8683928e-01   6.5000000e-01
   9.8691960e-01   6.5333333e-01
   9.8717591e-01   6.5666667e-01
   9.8736379e-01   6.6000000e-01
   9.8749988e-01   6.6333333e-01
   9.8759323e-01   6.6666667e-01
   9.8767036e-01   6.7000000e-01
   9.8794649e-01   6.7333333e-01
   9.8797995e-01   6.7666667e-01
   9.8829791e-01   6.8000000e-01
   9.8875726e-01   6.8333333e-01
   9.8888052e-01   6.8666667e-01
   9.8891848e-01   6.9000000e-01
   9.8894823e-01   6.9333333e-01
   9.8908036e-01   6.9666667e-01
   9.8911235e-01   7.0000000e-01
   9.8921384e-01   7.0333333e-01
   9.8930284e-01   7.0666667e-01
   9.8942516e-01   7.1000000e-01
   9.8953301e-01   7.1333333e-01
   9.8979909e-01   7.1666667e-01
   9.8983986e-01   7.2000000e-01
   9.8986242e-01   7.2333333e-01
   9.9002546e-01   7.2666667e-01
   9.9009927e-01   7.3000000e-01
   9.9011359e-01   7.3333333e-01
   9.9012516e-01   7.3666667e-01
   9.9012714e-01   7.4000000e-01
   9.9027500e-01   7.4333333e-01
   9.9041146e-01   7.4666667e-01
   9.9042726e-01   7.5000000e-01
   9.9046761e-01   7.5333333e-01
   9.9055955e-01   7.5666667e-01
   9.9058619e-01   7.6000000e-01
   9.9069471e-01   7.6333333e-01
   9.9074140e-01   7.6666667e-01
   9.9079372e-01   7.7000000e-01
   9.9083647e-01   7.7333333e-01
   9.9095558e-01   7.7666667e-01
   9.9109790e-01   7.8000000e-01
   9.9112183e-01   7.8333333e-01
   9.9117868e-01   7.8666667e-01
   9.9150846e-01   7.9000000e-01
   9.9153084e-01   7.9333333e-01
   9.9155136e-01   7.9666667e-01
   9.9187988e-01   8.0000000e-01
   9.9192590e-01   8.0333333e-01
   9.9194256e-01   8.0666667e-01
   9.9195412e-01   8.1000000e-01
   9.9197479e-01   8.1333333e-01
   9.9204876e-01   8.1666667e-01
   9.9213465e-01   8.2000000e-01
   9.9220280e-01   8.2333333e-01
   9.9231546e-01   8.2666667e-01
   9.9234624e-01   8.3000000e-01
   9.9247877e-01   8.3333333e-01
   9.9249614e-01   8.3666667e-01
   9.9253692e-01   8.4000000e-01
   9.9259799e-01   8.4333333e-01
   9.9275177e-01   8.4666667e-01
   9.9276790e-01   8.5000000e-01
   9.9303005e-01   8.5333333e-01
   9.9309129e-01   8.5666667e-01
   9.9311621e-01   8.6000000e-01
   9.9318955e-01   8.6333333e-01
   9.9345972e-01   8.6666667e-01
   9.9346123e-01   8.7000000e-01
   9.9355932e-01   8.7333333e-01
   9.9356727e-01   8.7666667e-01
   9.9386436e-01   8.8000000e-01
   9.9401150e-01   8.8333333e-01
   9.9419645e-01   8.8666667e-01
   9.9425760e-01   8.9000000e-01
   9.9429424e-01   8.9333333e-01
   9.9435570e-01   8.9666667e-01
   9.9449645e-01   9.0000000e-01
   9.9473850e-01   9.0333333e-01
   9.9474099e-01   9.0666667e-01
   9.9482413e-01   9.1000000e-01
   9.9491037e-01   9.1333333e-01
   9.9501811e-01   9.1666667e-01
   9.9517328e-01   9.2000000e-01
   9.9542147e-01   9.2333333e-01
   9.9542720e-01   9.2666667e-01
   9.9659199e-01   9.3000000e-01
   9.9665766e-01   9.3333333e-01
   9.9670298e-01   9.3666667e-01
   9.9672360e-01   9.4000000e-01
   9.9730749e-01   9.4333333e-01
   9.9747619e-01   9.4666667e-01
   9.9756663e-01   9.5000000e-01
   9.9757078e-01   9.5333333e-01
   9.9761131e-01   9.5666667e-01
   9.9761199e-01   9.6000000e-01
   9.9763254e-01   9.6333333e-01
   9.9776270e-01   9.6666667e-01
   9.9777777e-01   9.7000000e-01
   9.9801085e-01   9.7333333e-01
   9.9850283e-01   9.7666667e-01
   1.0382951e+00   9.8000000e-01
   1.0448100e+00   9.8333333e-01
   1.0500475e+00   9.8666667e-01
   1.1226311e+00   9.9000000e-01
   1.1433313e+00   9.9333333e-01
   1.1912747e+00   9.9666667e-01
   1.4510632e+00   1.0000000e+00


==> figure/plot1b/01_std10m2red2_sy.txt <==
	x		y
   6.2699004e-01   0.0000000e+00
   6.2699004e-01   3.3557047e-03
   6.7118216e-01   6.7114094e-03
   7.1509221e-01   1.0067114e-02
   7.3436187e-01   1.3422819e-02
   7.8535175e-01   1.6778523e-02
   7.8843107e-01   2.0134228e-02
   7.9423020e-01   2.3489933e-02
   8.0538233e-01   2.6845638e-02
   8.2456816e-01   3.0201342e-02
   8.3201953e-01   3.3557047e-02
   8.3892263e-01   3.6912752e-02
   8.3999841e-01   4.0268456e-02
   8.4214222e-01   4.3624161e-02
   8.6085186e-01   4.6979866e-02
   8.6826724e-01   5.0335570e-02
   8.7372090e-01   5.3691275e-02
   8.8323031e-01   5.7046980e-02
   8.8607241e-01   6.0402685e-02
   8.9672925e-01   6.3758389e-02
   9.0052131e-01   6.7114094e-02
   9.0604270e-01   7.0469799e-02
   9.0758099e-01   7.3825503e-02
   9.1125143e-01   7.7181208e-02
   9.2536912e-01   8.0536913e-02
   9.2999401e-01   8.3892617e-02
   9.3030959e-01   8.7248322e-02
   9.3067326e-01   9.0604027e-02
   9.4409538e-01   9.3959732e-02
   9.4547832e-01   9.7315436e-02
   9.4656796e-01   1.0067114e-01
   9.5108212e-01   1.0402685e-01
   9.5707834e-01   1.0738255e-01
   9.6020226e-01   1.1073826e-01
   9.6173761e-01   1.1409396e-01
   9.6407621e-01   1.1744966e-01
   9.6454939e-01   1.2080537e-01
   9.6614557e-01   1.2416107e-01
   9.6653001e-01   1.2751678e-01
   9.6828415e-01   1.3087248e-01
   9.6926861e-01   1.3422819e-01
   9.6986462e-01   1.3758389e-01
   9.7249900e-01   1.4093960e-01
   9.7340052e-01   1.4429530e-01
   9.7359046e-01   1.4765101e-01
   9.7372814e-01   1.5100671e-01
   9.7532922e-01   1.5436242e-01
   9.7837281e-01   1.5771812e-01
   9.8032833e-01   1.6107383e-01
   9.8060592e-01   1.6442953e-01
   9.8147511e-01   1.6778523e-01
   9.8265930e-01   1.7114094e-01
   9.8282932e-01   1.7449664e-01
   9.8403818e-01   1.7785235e-01
   9.8480587e-01   1.8120805e-01
   9.8512641e-01   1.8456376e-01
   9.8520051e-01   1.8791946e-01
   9.8555471e-01   1.9127517e-01
   9.8587743e-01   1.9463087e-01
   9.8676179e-01   1.9798658e-01
   9.8814659e-01   2.0134228e-01
   9.8825611e-01   2.0469799e-01
   9.8968246e-01   2.0805369e-01
   9.9039722e-01   2.1140940e-01
   9.9050435e-01   2.1476510e-01
   9.9080590e-01   2.1812081e-01
   9.9126746e-01   2.2147651e-01
   9.9328435e-01   2.2483221e-01
   9.9338857e-01   2.2818792e-01
   9.9360817e-01   2.3154362e-01
   9.9429586e-01   2.3489933e-01
   9.9525215e-01   2.3825503e-01
   9.9539875e-01   2.4161074e-01
   9.9565050e-01   2.4496644e-01
   9.9631485e-01   2.4832215e-01
   9.9979025e-01   2.5167785e-01
   9.9979990e-01   2.5503356e-01
   9.9979995e-01   2.5838926e-01
   9.9979997e-01   2.6174497e-01
   9.9979998e-01   2.6510067e-01
   9.9979998e-01   2.6845638e-01
   9.9980002e-01   2.7181208e-01
   9.9980002e-01   2.7516779e-01
   9.9980002e-01   2.7852349e-01
   1.0000008e+00   2.8187919e-01
   1.0000679e+00   2.8523490e-01
   1.0102773e+00   2.8859060e-01
   1.0106210e+00   2.9194631e-01
   1.0142749e+00   2.9530201e-01
   1.0147121e+00   2.9865772e-01
   1.0163886e+00   3.0201342e-01
   1.0181935e+00   3.0536913e-01
   1.0195391e+00   3.0872483e-01
   1.0242515e+00   3.1208054e-01
   1.0291817e+00   3.1543624e-01
   1.0294862e+00   3.1879195e-01
   1.0367388e+00   3.2214765e-01
   1.0402076e+00   3.2550336e-01
   1.0425732e+00   3.2885906e-01
   1.0430284e+00   3.3221477e-01
   1.0440207e+00   3.3557047e-01
   1.0450772e+00   3.3892617e-01
   1.0484794e+00   3.4228188e-01
   1.0485286e+00   3.4563758e-01
   1.0491191e+00   3.4899329e-01
   1.0532051e+00   3.5234899e-01
   1.0540631e+00   3.5570470e-01
   1.0557342e+00   3.5906040e-01
   1.0557845e+00   3.6241611e-01
   1.0567214e+00   3.6577181e-01
   1.0584377e+00   3.6912752e-01
   1.0634666e+00   3.7248322e-01
   1.0776842e+00   3.7583893e-01
   1.0820804e+00   3.7919463e-01
   1.0823167e+00   3.8255034e-01
   1.0854187e+00   3.8590604e-01
   1.0967177e+00   3.8926174e-01
   1.0971062e+00   3.9261745e-01
   1.0987361e+00   3.9597315e-01
   1.0992728e+00   3.9932886e-01
   1.1005769e+00   4.0268456e-01
   1.1081774e+00   4.0604027e-01
   1.1153898e+00   4.0939597e-01
   1.1160420e+00   4.1275168e-01
   1.1181220e+00   4.1610738e-01
   1.1233592e+00   4.1946309e-01
   1.1276749e+00   4.2281879e-01
   1.1279238e+00   4.2617450e-01
   1.1287034e+00   4.2953020e-01
   1.1315184e+00   4.3288591e-01
   1.1325272e+00   4.3624161e-01
   1.1341182e+00   4.3959732e-01
   1.1353137e+00   4.4295302e-01
   1.1414561e+00   4.4630872e-01
   1.1444481e+00   4.4966443e-01
   1.1493438e+00   4.5302013e-01
   1.1512273e+00   4.5637584e-01
   1.1516091e+00   4.5973154e-01
   1.1527517e+00   4.6308725e-01
   1.1588753e+00   4.6644295e-01
   1.1652063e+00   4.6979866e-01
   1.1687407e+00   4.7315436e-01
   1.1723755e+00   4.7651007e-01
   1.1745833e+00   4.7986577e-01
   1.1791122e+00   4.8322148e-01
   1.1894154e+00   4.8657718e-01
   1.1912343e+00   4.8993289e-01
   1.2024348e+00   4.9328859e-01
   1.2043910e+00   4.9664430e-01
   1.2047784e+00   5.0000000e-01
   1.2063854e+00   5.0335570e-01
   1.2269854e+00   5.0671141e-01
   1.2310341e+00   5.1006711e-01
   1.2316632e+00   5.1342282e-01
   1.2335190e+00   5.1677852e-01
   1.2359117e+00   5.2013423e-01
   1.2381242e+00   5.2348993e-01
   1.2405442e+00   5.2684564e-01
   1.2437245e+00   5.3020134e-01
   1.2506587e+00   5.3355705e-01
   1.2527566e+00   5.3691275e-01
   1.2556210e+00   5.4026846e-01
   1.2559862e+00   5.4362416e-01
   1.2567798e+00   5.4697987e-01
   1.2572719e+00   5.5033557e-01
   1.2621298e+00   5.5369128e-01
   1.2675123e+00   5.5704698e-01
   1.2730637e+00   5.6040268e-01
   1.2742579e+00   5.6375839e-01
   1.2832336e+00   5.6711409e-01
   1.2966040e+00   5.7046980e-01
   1.2982442e+00   5.7382550e-01
   1.2984670e+00   5.7718121e-01
   1.3047403e+00   5.8053691e-01
   1.3054900e+00   5.8389262e-01
   1.3119647e+00   5.8724832e-01
   1.3123206e+00   5.9060403e-01
   1.3160137e+00   5.9395973e-01
   1.3204085e+00   5.9731544e-01
   1.3224738e+00   6.0067114e-01
   1.3238686e+00   6.0402685e-01
   1.3324125e+00   6.0738255e-01
   1.3393097e+00   6.1073826e-01
   1.3410719e+00   6.1409396e-01
   1.3433570e+00   6.1744966e-01
   1.3566191e+00   6.2080537e-01
   1.3613424e+00   6.2416107e-01
   1.3631906e+00   6.2751678e-01
   1.3764144e+00   6.3087248e-01
   1.3804680e+00   6.3422819e-01
   1.3842486e+00   6.3758389e-01
   1.3912387e+00   6.4093960e-01
   1.3985119e+00   6.4429530e-01
   1.4021752e+00   6.4765101e-01
   1.4053996e+00   6.5100671e-01
   1.4116992e+00   6.5436242e-01
   1.4179678e+00   6.5771812e-01
   1.4243752e+00   6.6107383e-01
   1.4315321e+00   6.6442953e-01
   1.4338038e+00   6.6778523e-01
   1.4355625e+00   6.7114094e-01
   1.4430367e+00   6.7449664e-01
   1.4431104e+00   6.7785235e-01
   1.4431731e+00   6.8120805e-01
   1.4451551e+00   6.8456376e-01
   1.4512793e+00   6.8791946e-01
   1.4514525e+00   6.9127517e-01
   1.4650112e+00   6.9463087e-01
   1.4708587e+00   6.9798658e-01
   1.4711575e+00   7.0134228e-01
   1.4746675e+00   7.0469799e-01
   1.4773716e+00   7.0805369e-01
   1.4886047e+00   7.1140940e-01
   1.4889044e+00   7.1476510e-01
   1.4929226e+00   7.1812081e-01
   1.4951609e+00   7.2147651e-01
   1.5085862e+00   7.2483221e-01
   1.5171553e+00   7.2818792e-01
   1.5212999e+00   7.3154362e-01
   1.5295538e+00   7.3489933e-01
   1.5356579e+00   7.3825503e-01
   1.5391074e+00   7.4161074e-01
   1.5490378e+00   7.4496644e-01
   1.5602406e+00   7.4832215e-01
   1.5613457e+00   7.5167785e-01
   1.5622996e+00   7.5503356e-01
   1.5624627e+00   7.5838926e-01
   1.5662621e+00   7.6174497e-01
   1.5691793e+00   7.6510067e-01
   1.5747150e+00   7.6845638e-01
   1.5778531e+00   7.7181208e-01
   1.5803864e+00   7.7516779e-01
   1.5821750e+00   7.7852349e-01
   1.5852063e+00   7.8187919e-01
   1.5928664e+00   7.8523490e-01
   1.5983256e+00   7.8859060e-01
   1.6044965e+00   7.9194631e-01
   1.6045342e+00   7.9530201e-01
   1.6057020e+00   7.9865772e-01
   1.6069185e+00   8.0201342e-01
   1.6185972e+00   8.0536913e-01
   1.6333533e+00   8.0872483e-01
   1.6404375e+00   8.1208054e-01
   1.6453670e+00   8.1543624e-01
   1.6478665e+00   8.1879195e-01
   1.6493257e+00   8.2214765e-01
   1.6536362e+00   8.2550336e-01
   1.6542035e+00   8.2885906e-01
   1.6588288e+00   8.3221477e-01
   1.6594537e+00   8.3557047e-01
   1.6605512e+00   8.3892617e-01
   1.6860468e+00   8.4228188e-01
   1.6972350e+00   8.4563758e-01
   1.6976752e+00   8.4899329e-01
   1.7085412e+00   8.5234899e-01
   1.7180123e+00   8.5570470e-01
   1.7251213e+00   8.5906040e-01
   1.7261825e+00   8.6241611e-01
   1.7323969e+00   8.6577181e-01
   1.7350535e+00   8.6912752e-01
   1.7649086e+00   8.7248322e-01
   1.7669327e+00   8.7583893e-01
   1.7932077e+00   8.7919463e-01
   1.8047555e+00   8.8255034e-01
   1.8177572e+00   8.8590604e-01
   1.8248613e+00   8.8926174e-01
   1.8268154e+00   8.9261745e-01
   1.8269713e+00   8.9597315e-01
   1.8378266e+00   8.9932886e-01
   1.8387852e+00   9.0268456e-01
   1.8613143e+00   9.0604027e-01
   1.8809889e+00   9.0939597e-01
   1.8878352e+00   9.1275168e-01
   1.8936921e+00   9.1610738e-01
   1.9025038e+00   9.1946309e-01
   1.9230852e+00   9.2281879e-01
   1.9311787e+00   9.2617450e-01
   1.9519916e+00   9.2953020e-01
   1.9526407e+00   9.3288591e-01
   1.9536944e+00   9.3624161e-01
   1.9542789e+00   9.3959732e-01
   1.9625260e+00   9.4295302e-01
   1.9765265e+00   9.4630872e-01
   2.0260033e+00   9.4966443e-01
   2.0834069e+00   9.5302013e-01
   2.0863956e+00   9.5637584e-01
   2.1070388e+00   9.5973154e-01
   2.1338383e+00   9.6308725e-01
   2.1392834e+00   9.6644295e-01
   2.1429173e+00   9.6979866e-01
   2.1623589e+00   9.7315436e-01
   2.1813652e+00   9.7651007e-01
   2.2387956e+00   9.7986577e-01


==> figure/plot1b/02_std10m2red2_rd.txt <==
	x		y
   7.2100403e-01   0.0000000e+00
   7.2100403e-01   3.3557047e-03
   7.2104757e-01   6.7114094e-03
   7.5603090e-01   1.0067114e-02
   7.6066215e-01   1.3422819e-02
   7.6367303e-01   1.6778523e-02
   7.6784980e-01   2.0134228e-02
   8.0734264e-01   2.3489933e-02
   8.1828721e-01   2.6845638e-02
   8.2472654e-01   3.0201342e-02
   8.3039010e-01   3.3557047e-02
   8.5856116e-01   3.6912752e-02
   8.6448548e-01   4.0268456e-02
   8.6506364e-01   4.3624161e-02
   8.6584614e-01   4.6979866e-02
   8.7428042e-01   5.0335570e-02
   8.8008131e-01   5.3691275e-02
   8.8231848e-01   5.7046980e-02
   8.8785949e-01   6.0402685e-02
   8.9356299e-01   6.3758389e-02
   8.9504027e-01   6.7114094e-02
   8.9517794e-01   7.0469799e-02
   8.9540240e-01   7.3825503e-02
   8.9722122e-01   7.7181208e-02
   8.9811795e-01   8.0536913e-02
   9.0086969e-01   8.3892617e-02
   9.0240862e-01   8.7248322e-02
   9.0635373e-01   9.0604027e-02
   9.0759861e-01   9.3959732e-02
   9.0773666e-01   9.7315436e-02
   9.0783475e-01   1.0067114e-01
   9.0949029e-01   1.0402685e-01
   9.0968222e-01   1.0738255e-01
   9.1016316e-01   1.1073826e-01
   9.1251726e-01   1.1409396e-01
   9.1719983e-01   1.1744966e-01
   9.2002057e-01   1.2080537e-01
   9.2136672e-01   1.2416107e-01
   9.2264442e-01   1.2751678e-01
   9.2721655e-01   1.3087248e-01
   9.2739949e-01   1.3422819e-01
   9.2913880e-01   1.3758389e-01
   9.2998799e-01   1.4093960e-01
   9.3012668e-01   1.4429530e-01
   9.3057419e-01   1.4765101e-01
   9.3106354e-01   1.5100671e-01
   9.3196654e-01   1.5436242e-01
   9.3200829e-01   1.5771812e-01
   9.3303232e-01   1.6107383e-01
   9.3355499e-01   1.6442953e-01
   9.3437669e-01   1.6778523e-01
   9.3508211e-01   1.7114094e-01
   9.3625632e-01   1.7449664e-01
   9.3732852e-01   1.7785235e-01
   9.3845025e-01   1.8120805e-01
   9.4246557e-01   1.8456376e-01
   9.4416222e-01   1.8791946e-01
   9.4496406e-01   1.9127517e-01
   9.4756632e-01   1.9463087e-01
   9.5025025e-01   1.9798658e-01
   9.5053664e-01   2.0134228e-01
   9.5169350e-01   2.0469799e-01
   9.5206904e-01   2.0805369e-01
   9.5243217e-01   2.1140940e-01
   9.5362494e-01   2.1476510e-01
   9.5368208e-01   2.1812081e-01
   9.5390837e-01   2.2147651e-01
   9.5406077e-01   2.2483221e-01
   9.5407369e-01   2.2818792e-01
   9.5442160e-01   2.3154362e-01
   9.5467756e-01   2.3489933e-01
   9.5607466e-01   2.3825503e-01
   9.5642644e-01   2.4161074e-01
   9.5672399e-01   2.4496644e-01
   9.5685200e-01   2.4832215e-01
   9.5721222e-01   2.5167785e-01
   9.5789913e-01   2.5503356e-01
   9.5792037e-01   2.5838926e-01
   9.5845038e-01   2.6174497e-01
   9.5885399e-01   2.6510067e-01
   9.5927688e-01   2.6845638e-01
   9.5932766e-01   2.7181208e-01
   9.5963591e-01   2.7516779e-01
   9.6173766e-01   2.7852349e-01
   9.6208126e-01   2.8187919e-01
   9.6238653e-01   2.8523490e-01
   9.6418639e-01   2.8859060e-01
   9.6474461e-01   2.9194631e-01
   9.6513052e-01   2.9530201e-01
   9.6530331e-01   2.9865772e-01
   9.6535378e-01   3.0201342e-01
   9.6536336e-01   3.0536913e-01
   9.6585615e-01   3.0872483e-01
   9.6585674e-01   3.1208054e-01
   9.6590324e-01   3.1543624e-01
   9.6604882e-01   3.1879195e-01
   9.6624983e-01   3.2214765e-01
   9.6774390e-01   3.2550336e-01
   9.6873335e-01   3.2885906e-01
   9.6881262e-01   3.3221477e-01
   9.6894900e-01   3.3557047e-01
   9.6944872e-01   3.3892617e-01
   9.7006815e-01   3.4228188e-01
   9.7017392e-01   3.4563758e-01
   9.7069159e-01   3.4899329e-01
   9.7115435e-01   3.5234899e-01
   9.7190815e-01   3.5570470e-01
   9.7191848e-01   3.5906040e-01
   9.7204657e-01   3.6241611e-01
   9.7259730e-01   3.6577181e-01
   9.7326602e-01   3.6912752e-01
   9.7370330e-01   3.7248322e-01
   9.7379328e-01   3.7583893e-01
   9.7551014e-01   3.7919463e-01
   9.7555343e-01   3.8255034e-01
   9.7566234e-01   3.8590604e-01
   9.7580310e-01   3.8926174e-01
   9.7590633e-01   3.9261745e-01
   9.7591213e-01   3.9597315e-01
   9.7593698e-01   3.9932886e-01
   9.7697108e-01   4.0268456e-01
   9.7726068e-01   4.0604027e-01
   9.7791980e-01   4.0939597e-01
   9.7821207e-01   4.1275168e-01
   9.7830685e-01   4.1610738e-01
   9.7872448e-01   4.1946309e-01
   9.7895410e-01   4.2281879e-01
   9.7918325e-01   4.2617450e-01
   9.7940122e-01   4.2953020e-01
   9.7976032e-01   4.3288591e-01
   9.8035370e-01   4.3624161e-01
   9.8064570e-01   4.3959732e-01
   9.8085125e-01   4.4295302e-01
   9.8089894e-01   4.4630872e-01
   9.8090562e-01   4.4966443e-01
   9.8131678e-01   4.5302013e-01
   9.8139951e-01   4.5637584e-01
   9.8161978e-01   4.5973154e-01
   9.8241481e-01   4.6308725e-01
   9.8246623e-01   4.6644295e-01
   9.8266155e-01   4.6979866e-01
   9.8276566e-01   4.7315436e-01
   9.8328279e-01   4.7651007e-01
   9.8346598e-01   4.7986577e-01
   9.8355326e-01   4.8322148e-01
   9.8363215e-01   4.8657718e-01
   9.8370046e-01   4.8993289e-01
   9.8397105e-01   4.9328859e-01
   9.8414958e-01   4.9664430e-01
   9.8453844e-01   5.0000000e-01
   9.8474188e-01   5.0335570e-01
   9.8495937e-01   5.0671141e-01
   9.8499294e-01   5.1006711e-01
   9.8511023e-01   5.1342282e-01
   9.8521626e-01   5.1677852e-01
   9.8532781e-01   5.2013423e-01
   9.8543852e-01   5.2348993e-01
   9.8603858e-01   5.2684564e-01
   9.8648522e-01   5.3020134e-01
   9.8648878e-01   5.3355705e-01
   9.8677532e-01   5.3691275e-01
   9.8682337e-01   5.4026846e-01
   9.8687326e-01   5.4362416e-01
   9.8723148e-01   5.4697987e-01
   9.8729937e-01   5.5033557e-01
   9.8767785e-01   5.5369128e-01
   9.8799585e-01   5.5704698e-01
   9.8799941e-01   5.6040268e-01
   9.8800263e-01   5.6375839e-01
   9.8807138e-01   5.6711409e-01
   9.8827264e-01   5.7046980e-01
   9.8863439e-01   5.7382550e-01
   9.8951133e-01   5.7718121e-01
   9.8984322e-01   5.8053691e-01
   9.8984666e-01   5.8389262e-01
   9.9001568e-01   5.8724832e-01
   9.9044132e-01   5.9060403e-01
   9.9062465e-01   5.9395973e-01
   9.9067999e-01   5.9731544e-01
   9.9089523e-01   6.0067114e-01
   9.9089831e-01   6.0402685e-01
   9.9113106e-01   6.0738255e-01
   9.9116602e-01   6.1073826e-01
   9.9118245e-01   6.1409396e-01
   9.9133084e-01   6.1744966e-01
   9.9139598e-01   6.2080537e-01
   9.9147132e-01   6.2416107e-01
   9.9172359e-01   6.2751678e-01
   9.9205768e-01   6.3087248e-01
   9.9221699e-01   6.3422819e-01
   9.9236211e-01   6.3758389e-01
   9.9237150e-01   6.4093960e-01
   9.9266912e-01   6.4429530e-01
   9.9267322e-01   6.4765101e-01
   9.9269017e-01   6.5100671e-01
   9.9271267e-01   6.5436242e-01
   9.9288795e-01   6.5771812e-01
   9.9341293e-01   6.6107383e-01
   9.9357017e-01   6.6442953e-01
   9.9362873e-01   6.6778523e-01
   9.9373976e-01   6.7114094e-01
   9.9378396e-01   6.7449664e-01
   9.9390547e-01   6.7785235e-01
   9.9394069e-01   6.8120805e-01
   9.9406596e-01   6.8456376e-01
   9.9423833e-01   6.8791946e-01
   9.9436069e-01   6.9127517e-01
   9.9440432e-01   6.9463087e-01
   9.9499546e-01   6.9798658e-01
   9.9506275e-01   7.0134228e-01
   9.9539377e-01   7.0469799e-01
   9.9557839e-01   7.0805369e-01
   9.9562814e-01   7.1140940e-01
   9.9581590e-01   7.1476510e-01
   9.9587158e-01   7.1812081e-01
   9.9605215e-01   7.2147651e-01
   9.9628403e-01   7.2483221e-01
   9.9639859e-01   7.2818792e-01
   9.9645111e-01   7.3154362e-01
   9.9650098e-01   7.3489933e-01
   9.9658489e-01   7.3825503e-01
   9.9687405e-01   7.4161074e-01
   9.9695046e-01   7.4496644e-01
   9.9696958e-01   7.4832215e-01
   9.9713470e-01   7.5167785e-01
   9.9738597e-01   7.5503356e-01
   9.9763716e-01   7.5838926e-01
   9.9773778e-01   7.6174497e-01
   9.9821786e-01   7.6510067e-01
   9.9839006e-01   7.6845638e-01
   9.9919068e-01   7.7181208e-01
   9.9928498e-01   7.7516779e-01
   9.9929366e-01   7.7852349e-01
   9.9933714e-01   7.8187919e-01
   9.9959844e-01   7.8523490e-01
   9.9963628e-01   7.8859060e-01
   9.9968511e-01   7.9194631e-01
   9.9969029e-01   7.9530201e-01
   9.9969166e-01   7.9865772e-01
   9.9974057e-01   8.0201342e-01
   9.9980393e-01   8.0536913e-01
   9.9984993e-01   8.0872483e-01
   9.9985990e-01   8.1208054e-01
   9.9987993e-01   8.1543624e-01
   9.9987993e-01   8.1879195e-01
   9.9987994e-01   8.2214765e-01
   9.9987995e-01   8.2550336e-01
   9.9987997e-01   8.2885906e-01
   9.9987997e-01   8.3221477e-01
   9.9987998e-01   8.3557047e-01
   9.9987998e-01   8.3892617e-01
   9.9987999e-01   8.4228188e-01
   9.9987999e-01   8.4563758e-01
   9.9987999e-01   8.4899329e-01
   9.9987999e-01   8.5234899e-01
   9.9988000e-01   8.5570470e-01
   9.9988000e-01   8.5906040e-01
   9.9988001e-01   8.6241611e-01
   9.9988001e-01   8.6577181e-01
   9.9988001e-01   8.6912752e-01
   9.9988018e-01   8.7248322e-01
   9.9988091e-01   8.7583893e-01
   9.9998572e-01   8.7919463e-01
   9.9999962e-01   8.8255034e-01
   9.9999988e-01   8.8590604e-01
   9.9999996e-01   8.8926174e-01
   1.0000000e+00   8.9261745e-01
   1.0000002e+00   8.9597315e-01
   1.0439908e+00   8.9932886e-01
   1.0527965e+00   9.0268456e-01
   1.0544438e+00   9.0604027e-01
   1.0555680e+00   9.0939597e-01
   1.0596173e+00   9.1275168e-01
   1.0612711e+00   9.1610738e-01
   1.0791674e+00   9.1946309e-01
   1.0831902e+00   9.2281879e-01
   1.0940696e+00   9.2617450e-01
   1.0994132e+00   9.2953020e-01
   1.1061836e+00   9.3288591e-01
   1.1066667e+00   9.3624161e-01
   1.1155564e+00   9.3959732e-01
   1.1274860e+00   9.4295302e-01
   1.1286021e+00   9.4630872e-01
   1.1589600e+00   9.4966443e-01
   1.1859802e+00   9.5302013e-01
   1.1889235e+00   9.5637584e-01
   1.2516966e+00   9.5973154e-01
   1.2569633e+00   9.6308725e-01
   1.2910440e+00   9.6644295e-01
   1.3120711e+00   9.6979866e-01
   1.4077010e+00   9.7315436e-01
   1.4523067e+00   9.7651007e-01
   1.5291387e+00   9.7986577e-01


==> figure/plot1b/03_std10m2red3_sy.txt <==
	x		y
   5.0721230e-01   0.0000000e+00
   5.0721230e-01   3.3333333e-03
   6.0022712e-01   6.6666667e-03
   7.0638856e-01   1.0000000e-02
   7.0692112e-01   1.3333333e-02
   7.3454079e-01   1.6666667e-02
   7.3642486e-01   2.0000000e-02
   7.9375812e-01   2.3333333e-02
   7.9648032e-01   2.6666667e-02
   8.4590818e-01   3.0000000e-02
   8.4711245e-01   3.3333333e-02
   8.7018574e-01   3.6666667e-02
   8.7075587e-01   4.0000000e-02
   8.8168992e-01   4.3333333e-02
   8.8201120e-01   4.6666667e-02
   8.8493907e-01   5.0000000e-02
   8.9448119e-01   5.3333333e-02
   8.9732594e-01   5.6666667e-02
   9.0014148e-01   6.0000000e-02
   9.0396364e-01   6.3333333e-02
   9.0865752e-01   6.6666667e-02
   9.1155587e-01   7.0000000e-02
   9.1442372e-01   7.3333333e-02
   9.1472430e-01   7.6666667e-02
   9.1793787e-01   8.0000000e-02
   9.1832775e-01   8.3333333e-02
   9.2337761e-01   8.6666667e-02
   9.2630784e-01   9.0000000e-02
   9.3510759e-01   9.3333333e-02
   9.3614903e-01   9.6666667e-02
   9.3905445e-01   1.0000000e-01
   9.3957565e-01   1.0333333e-01
   9.4222169e-01   1.0666667e-01
   9.4532538e-01   1.1000000e-01
   9.5331647e-01   1.1333333e-01
   9.5488076e-01   1.1666667e-01
   9.5530939e-01   1.2000000e-01
   9.5735370e-01   1.2333333e-01
   9.5742862e-01   1.2666667e-01
   9.6081012e-01   1.3000000e-01
   9.6214289e-01   1.3333333e-01
   9.6274235e-01   1.3666667e-01
   9.6277030e-01   1.4000000e-01
   9.6280356e-01   1.4333333e-01
   9.6395916e-01   1.4666667e-01
   9.6462091e-01   1.5000000e-01
   9.6504308e-01   1.5333333e-01
   9.6615994e-01   1.5666667e-01
   9.6623446e-01   1.6000000e-01
   9.6986325e-01   1.6333333e-01
   9.7042839e-01   1.6666667e-01
   9.7232234e-01   1.7000000e-01
   9.7517181e-01   1.7333333e-01
   9.8072341e-01   1.7666667e-01
   9.8385270e-01   1.8000000e-01
   9.8433665e-01   1.8333333e-01
   9.8461268e-01   1.8666667e-01
   9.8496358e-01   1.9000000e-01
   9.8709366e-01   1.9333333e-01
   9.8725066e-01   1.9666667e-01
   9.8821460e-01   2.0000000e-01
   9.8823998e-01   2.0333333e-01
   9.9048440e-01   2.0666667e-01
   9.9057654e-01   2.1000000e-01
   9.9082307e-01   2.1333333e-01
   9.9339945e-01   2.1666667e-01
   9.9389329e-01   2.2000000e-01
   9.9438727e-01   2.2333333e-01
   9.9442089e-01   2.2666667e-01
   9.9552312e-01   2.3000000e-01
   9.9553822e-01   2.3333333e-01
   9.9579766e-01   2.3666667e-01
   9.9654223e-01   2.4000000e-01
   9.9980000e-01   2.4333333e-01
   1.0000036e+00   2.4666667e-01
   1.0021338e+00   2.5000000e-01
   1.0029568e+00   2.5333333e-01
   1.0056506e+00   2.5666667e-01
   1.0071671e+00   2.6000000e-01
   1.0119552e+00   2.6333333e-01
   1.0148081e+00   2.6666667e-01
   1.0162338e+00   2.7000000e-01
   1.0188723e+00   2.7333333e-01
   1.0203081e+00   2.7666667e-01
   1.0271008e+00   2.8000000e-01
   1.0298618e+00   2.8333333e-01
   1.0306012e+00   2.8666667e-01
   1.0306359e+00   2.9000000e-01
   1.0346882e+00   2.9333333e-01
   1.0371512e+00   2.9666667e-01
   1.0389733e+00   3.0000000e-01
   1.0448410e+00   3.0333333e-01
   1.0454495e+00   3.0666667e-01
   1.0467524e+00   3.1000000e-01
   1.0485264e+00   3.1333333e-01
   1.0502062e+00   3.1666667e-01
   1.0525003e+00   3.2000000e-01
   1.0533971e+00   3.2333333e-01
   1.0541759e+00   3.2666667e-01
   1.0563364e+00   3.3000000e-01
   1.0568210e+00   3.3333333e-01
   1.0571663e+00   3.3666667e-01
   1.0580804e+00   3.4000000e-01
   1.0676227e+00   3.4333333e-01
   1.0686596e+00   3.4666667e-01
   1.0706819e+00   3.5000000e-01
   1.0760482e+00   3.5333333e-01
   1.0807675e+00   3.5666667e-01
   1.0838759e+00   3.6000000e-01
   1.0862950e+00   3.6333333e-01
   1.0934676e+00   3.6666667e-01
   1.0954559e+00   3.7000000e-01
   1.1014534e+00   3.7333333e-01
   1.1111882e+00   3.7666667e-01
   1.1124112e+00   3.8000000e-01
   1.1135289e+00   3.8333333e-01
   1.1171571e+00   3.8666667e-01
   1.1260455e+00   3.9000000e-01
   1.1263779e+00   3.9333333e-01
   1.1367272e+00   3.9666667e-01
   1.1398814e+00   4.0000000e-01
   1.1424085e+00   4.0333333e-01
   1.1443851e+00   4.0666667e-01
   1.1527876e+00   4.1000000e-01
   1.1540743e+00   4.1333333e-01
   1.1560812e+00   4.1666667e-01
   1.1568303e+00   4.2000000e-01
   1.1577618e+00   4.2333333e-01
   1.1610731e+00   4.2666667e-01
   1.1647457e+00   4.3000000e-01
   1.1666724e+00   4.3333333e-01
   1.1702000e+00   4.3666667e-01
   1.1812872e+00   4.4000000e-01
   1.1823048e+00   4.4333333e-01
   1.1826229e+00   4.4666667e-01
   1.1826894e+00   4.5000000e-01
   1.1827407e+00   4.5333333e-01
   1.1841308e+00   4.5666667e-01
   1.1906749e+00   4.6000000e-01
   1.1928413e+00   4.6333333e-01
   1.1928714e+00   4.6666667e-01
   1.1939430e+00   4.7000000e-01
   1.1939492e+00   4.7333333e-01
   1.1945386e+00   4.7666667e-01
   1.1994432e+00   4.8000000e-01
   1.2020536e+00   4.8333333e-01
   1.2023209e+00   4.8666667e-01
   1.2045731e+00   4.9000000e-01
   1.2154543e+00   4.9333333e-01
   1.2159261e+00   4.9666667e-01
   1.2180093e+00   5.0000000e-01
   1.2197489e+00   5.0333333e-01
   1.2291211e+00   5.0666667e-01
   1.2303473e+00   5.1000000e-01
   1.2309797e+00   5.1333333e-01
   1.2313837e+00   5.1666667e-01
   1.2314330e+00   5.2000000e-01
   1.2317482e+00   5.2333333e-01
   1.2326795e+00   5.2666667e-01
   1.2425602e+00   5.3000000e-01
   1.2543087e+00   5.3333333e-01
   1.2550947e+00   5.3666667e-01
   1.2568090e+00   5.4000000e-01
   1.2576999e+00   5.4333333e-01
   1.2609597e+00   5.4666667e-01
   1.2610920e+00   5.5000000e-01
   1.2614124e+00   5.5333333e-01
   1.2679394e+00   5.5666667e-01
   1.2696371e+00   5.6000000e-01
   1.2718893e+00   5.6333333e-01
   1.2751902e+00   5.6666667e-01
   1.2758268e+00   5.7000000e-01
   1.2768060e+00   5.7333333e-01
   1.2806424e+00   5.7666667e-01
   1.2851711e+00   5.8000000e-01
   1.2876769e+00   5.8333333e-01
   1.2964707e+00   5.8666667e-01
   1.2970791e+00   5.9000000e-01
   1.2972860e+00   5.9333333e-01
   1.2988946e+00   5.9666667e-01
   1.2998205e+00   6.0000000e-01
   1.3006167e+00   6.0333333e-01
   1.3037510e+00   6.0666667e-01
   1.3128948e+00   6.1000000e-01
   1.3152584e+00   6.1333333e-01
   1.3205869e+00   6.1666667e-01
   1.3220100e+00   6.2000000e-01
   1.3265645e+00   6.2333333e-01
   1.3284846e+00   6.2666667e-01
   1.3336402e+00   6.3000000e-01
   1.3341493e+00   6.3333333e-01
   1.3357331e+00   6.3666667e-01
   1.3360315e+00   6.4000000e-01
   1.3410193e+00   6.4333333e-01
   1.3410648e+00   6.4666667e-01
   1.3487333e+00   6.5000000e-01
   1.3554821e+00   6.5333333e-01
   1.3563935e+00   6.5666667e-01
   1.3653736e+00   6.6000000e-01
   1.3659196e+00   6.6333333e-01
   1.3710203e+00   6.6666667e-01
   1.3727767e+00   6.7000000e-01
   1.3752191e+00   6.7333333e-01
   1.3772564e+00   6.7666667e-01
   1.3818626e+00   6.8000000e-01
   1.3830714e+00   6.8333333e-01
   1.3854955e+00   6.8666667e-01
   1.3881680e+00   6.9000000e-01
   1.3935469e+00   6.9333333e-01
   1.3956714e+00   6.9666667e-01
   1.3979948e+00   7.0000000e-01
   1.3991869e+00   7.0333333e-01
   1.4021252e+00   7.0666667e-01
   1.4105207e+00   7.1000000e-01
   1.4106999e+00   7.1333333e-01
   1.4144785e+00   7.1666667e-01
   1.4164107e+00   7.2000000e-01
   1.4190339e+00   7.2333333e-01
   1.4223497e+00   7.2666667e-01
   1.4285803e+00   7.3000000e-01
   1.4305035e+00   7.3333333e-01
   1.4327172e+00   7.3666667e-01
   1.4344977e+00   7.4000000e-01
   1.4411668e+00   7.4333333e-01
   1.4495874e+00   7.4666667e-01
   1.4542189e+00   7.5000000e-01
   1.4602521e+00   7.5333333e-01
   1.4607607e+00   7.5666667e-01
   1.4664611e+00   7.6000000e-01
   1.4667610e+00   7.6333333e-01
   1.4713033e+00   7.6666667e-01
   1.4785664e+00   7.7000000e-01
   1.4975305e+00   7.7333333e-01
   1.5093975e+00   7.7666667e-01
   1.5122189e+00   7.8000000e-01
   1.5130037e+00   7.8333333e-01
   1.5136442e+00   7.8666667e-01
   1.5151591e+00   7.9000000e-01
   1.5383870e+00   7.9333333e-01
   1.5387038e+00   7.9666667e-01
   1.5398573e+00   8.0000000e-01
   1.5400934e+00   8.0333333e-01
   1.5424540e+00   8.0666667e-01
   1.5444602e+00   8.1000000e-01
   1.5447596e+00   8.1333333e-01
   1.5498778e+00   8.1666667e-01
   1.5559739e+00   8.2000000e-01
   1.5583823e+00   8.2333333e-01
   1.5652993e+00   8.2666667e-01
   1.5685328e+00   8.3000000e-01
   1.5718646e+00   8.3333333e-01
   1.5847017e+00   8.3666667e-01
   1.5912406e+00   8.4000000e-01
   1.5917977e+00   8.4333333e-01
   1.6042339e+00   8.4666667e-01
   1.6056759e+00   8.5000000e-01
   1.6109846e+00   8.5333333e-01
   1.6110423e+00   8.5666667e-01
   1.6201684e+00   8.6000000e-01
   1.6208003e+00   8.6333333e-01
   1.6288768e+00   8.6666667e-01
   1.6304746e+00   8.7000000e-01
   1.6309660e+00   8.7333333e-01
   1.6417221e+00   8.7666667e-01
   1.6486848e+00   8.8000000e-01
   1.6679104e+00   8.8333333e-01
   1.6699834e+00   8.8666667e-01
   1.6864228e+00   8.9000000e-01
   1.6869964e+00   8.9333333e-01
   1.7406200e+00   8.9666667e-01
   1.7408958e+00   9.0000000e-01
   1.7481776e+00   9.0333333e-01
   1.7569264e+00   9.0666667e-01
   1.7770967e+00   9.1000000e-01
   1.7949991e+00   9.1333333e-01
   1.8108464e+00   9.1666667e-01
   1.8151515e+00   9.2000000e-01
   1.8328691e+00   9.2333333e-01
   1.8522525e+00   9.2666667e-01
   1.8748372e+00   9.3000000e-01
   1.8846568e+00   9.3333333e-01
   1.8952270e+00   9.3666667e-01
   1.9067583e+00   9.4000000e-01
   1.9099360e+00   9.4333333e-01
   1.9186179e+00   9.4666667e-01
   1.9247406e+00   9.5000000e-01
   1.9473534e+00   9.5333333e-01
   2.0030318e+00   9.5666667e-01
   2.0182218e+00   9.6000000e-01
   2.0219123e+00   9.6333333e-01
   2.0401446e+00   9.6666667e-01
   2.0683566e+00   9.7000000e-01
   2.1071647e+00   9.7333333e-01
   2.1696000e+00   9.7666667e-01
   2.1698152e+00   9.8000000e-01
   2.1789234e+00   9.8333333e-01
   2.2094917e+00   9.8666667e-01
   2.4021724e+00   9.9000000e-01

==> figure/plot1b/04_std10m2red3_rd.txt <==
	x		y
   6.7992619e-01   0.0000000e+00
   6.7992619e-01   3.3333333e-03
   7.1565490e-01   6.6666667e-03
   7.5138937e-01   1.0000000e-02
   7.5364511e-01   1.3333333e-02
   7.7908088e-01   1.6666667e-02
   7.8614250e-01   2.0000000e-02
   8.0011166e-01   2.3333333e-02
   8.1620794e-01   2.6666667e-02
   8.1828232e-01   3.0000000e-02
   8.2208891e-01   3.3333333e-02
   8.3159591e-01   3.6666667e-02
   8.3472796e-01   4.0000000e-02
   8.3664260e-01   4.3333333e-02
   8.3892808e-01   4.6666667e-02
   8.4392252e-01   5.0000000e-02
   8.5668891e-01   5.3333333e-02
   8.5754735e-01   5.6666667e-02
   8.6181835e-01   6.0000000e-02
   8.7051593e-01   6.3333333e-02
   8.7142526e-01   6.6666667e-02
   8.7348115e-01   7.0000000e-02
   8.8240069e-01   7.3333333e-02
   8.8257483e-01   7.6666667e-02
   8.8416832e-01   8.0000000e-02
   8.9160705e-01   8.3333333e-02
   8.9335155e-01   8.6666667e-02
   8.9485917e-01   9.0000000e-02
   8.9967443e-01   9.3333333e-02
   9.0121234e-01   9.6666667e-02
   9.0193356e-01   1.0000000e-01
   9.0219574e-01   1.0333333e-01
   9.0342785e-01   1.0666667e-01
   9.0664429e-01   1.1000000e-01
   9.0716239e-01   1.1333333e-01
   9.0750909e-01   1.1666667e-01
   9.1342743e-01   1.2000000e-01
   9.1510573e-01   1.2333333e-01
   9.1592081e-01   1.2666667e-01
   9.1966422e-01   1.3000000e-01
   9.1978990e-01   1.3333333e-01
   9.1980166e-01   1.3666667e-01
   9.2052963e-01   1.4000000e-01
   9.2167722e-01   1.4333333e-01
   9.2175666e-01   1.4666667e-01
   9.2197807e-01   1.5000000e-01
   9.2209520e-01   1.5333333e-01
   9.2269694e-01   1.5666667e-01
   9.2362119e-01   1.6000000e-01
   9.2393233e-01   1.6333333e-01
   9.2429177e-01   1.6666667e-01
   9.2480118e-01   1.7000000e-01
   9.2519443e-01   1.7333333e-01
   9.2523528e-01   1.7666667e-01
   9.2826962e-01   1.8000000e-01
   9.2975398e-01   1.8333333e-01
   9.3048230e-01   1.8666667e-01
   9.3133778e-01   1.9000000e-01
   9.3321135e-01   1.9333333e-01
   9.3347460e-01   1.9666667e-01
   9.3391618e-01   2.0000000e-01
   9.3422282e-01   2.0333333e-01
   9.3551104e-01   2.0666667e-01
   9.3627826e-01   2.1000000e-01
   9.3899946e-01   2.1333333e-01
   9.3993333e-01   2.1666667e-01
   9.4141355e-01   2.2000000e-01
   9.4194519e-01   2.2333333e-01
   9.4228528e-01   2.2666667e-01
   9.4247776e-01   2.3000000e-01
   9.4370660e-01   2.3333333e-01
   9.4476028e-01   2.3666667e-01
   9.4571927e-01   2.4000000e-01
   9.4605976e-01   2.4333333e-01
   9.4622944e-01   2.4666667e-01
   9.4697051e-01   2.5000000e-01
   9.4703415e-01   2.5333333e-01
   9.4703443e-01   2.5666667e-01
   9.4821363e-01   2.6000000e-01
   9.4851969e-01   2.6333333e-01
   9.4883127e-01   2.6666667e-01
   9.4972307e-01   2.7000000e-01
   9.5003138e-01   2.7333333e-01
   9.5006163e-01   2.7666667e-01
   9.5033326e-01   2.8000000e-01
   9.5039794e-01   2.8333333e-01
   9.5079649e-01   2.8666667e-01
   9.5080282e-01   2.9000000e-01
   9.5225192e-01   2.9333333e-01
   9.5262599e-01   2.9666667e-01
   9.5268699e-01   3.0000000e-01
   9.5468679e-01   3.0333333e-01
   9.5529363e-01   3.0666667e-01
   9.5568917e-01   3.1000000e-01
   9.5682953e-01   3.1333333e-01
   9.5694137e-01   3.1666667e-01
   9.5703032e-01   3.2000000e-01
   9.5727615e-01   3.2333333e-01
   9.5728381e-01   3.2666667e-01
   9.5747846e-01   3.3000000e-01
   9.5769544e-01   3.3333333e-01
   9.5917479e-01   3.3666667e-01
   9.5935787e-01   3.4000000e-01
   9.6032297e-01   3.4333333e-01
   9.6042946e-01   3.4666667e-01
   9.6054606e-01   3.5000000e-01
   9.6079883e-01   3.5333333e-01
   9.6107069e-01   3.5666667e-01
   9.6186664e-01   3.6000000e-01
   9.6195660e-01   3.6333333e-01
   9.6204244e-01   3.6666667e-01
   9.6212286e-01   3.7000000e-01
   9.6242324e-01   3.7333333e-01
   9.6250340e-01   3.7666667e-01
   9.6254632e-01   3.8000000e-01
   9.6293709e-01   3.8333333e-01
   9.6314967e-01   3.8666667e-01
   9.6333814e-01   3.9000000e-01
   9.6390738e-01   3.9333333e-01
   9.6398246e-01   3.9666667e-01
   9.6407420e-01   4.0000000e-01
   9.6424012e-01   4.0333333e-01
   9.6432424e-01   4.0666667e-01
   9.6507136e-01   4.1000000e-01
   9.6611704e-01   4.1333333e-01
   9.6613877e-01   4.1666667e-01
   9.6620826e-01   4.2000000e-01
   9.6646950e-01   4.2333333e-01
   9.6823125e-01   4.2666667e-01
   9.6914716e-01   4.3000000e-01
   9.6941109e-01   4.3333333e-01
   9.6984648e-01   4.3666667e-01
   9.7020134e-01   4.4000000e-01
   9.7028164e-01   4.4333333e-01
   9.7029261e-01   4.4666667e-01
   9.7077733e-01   4.5000000e-01
   9.7168302e-01   4.5333333e-01
   9.7173896e-01   4.5666667e-01
   9.7179661e-01   4.6000000e-01
   9.7185372e-01   4.6333333e-01
   9.7282518e-01   4.6666667e-01
   9.7420016e-01   4.7000000e-01
   9.7428309e-01   4.7333333e-01
   9.7483460e-01   4.7666667e-01
   9.7526752e-01   4.8000000e-01
   9.7528455e-01   4.8333333e-01
   9.7559147e-01   4.8666667e-01
   9.7590536e-01   4.9000000e-01
   9.7603249e-01   4.9333333e-01
   9.7604366e-01   4.9666667e-01
   9.7635456e-01   5.0000000e-01
   9.7697693e-01   5.0333333e-01
   9.7742320e-01   5.0666667e-01
   9.7743421e-01   5.1000000e-01
   9.7773310e-01   5.1333333e-01
   9.7807468e-01   5.1666667e-01
   9.7925027e-01   5.2000000e-01
   9.7946017e-01   5.2333333e-01
   9.7980723e-01   5.2666667e-01
   9.8028531e-01   5.3000000e-01
   9.8062410e-01   5.3333333e-01
   9.8126384e-01   5.3666667e-01
   9.8143802e-01   5.4000000e-01
   9.8152283e-01   5.4333333e-01
   9.8206221e-01   5.4666667e-01
   9.8238561e-01   5.5000000e-01
   9.8263501e-01   5.5333333e-01
   9.8268562e-01   5.5666667e-01
   9.8274928e-01   5.6000000e-01
   9.8278723e-01   5.6333333e-01
   9.8315428e-01   5.6666667e-01
   9.8365107e-01   5.7000000e-01
   9.8369532e-01   5.7333333e-01
   9.8386873e-01   5.7666667e-01
   9.8450873e-01   5.8000000e-01
   9.8463542e-01   5.8333333e-01
   9.8494440e-01   5.8666667e-01
   9.8509790e-01   5.9000000e-01
   9.8548828e-01   5.9333333e-01
   9.8552006e-01   5.9666667e-01
   9.8595574e-01   6.0000000e-01
   9.8670651e-01   6.0333333e-01
   9.8683413e-01   6.0666667e-01
   9.8692355e-01   6.1000000e-01
   9.8697246e-01   6.1333333e-01
   9.8732384e-01   6.1666667e-01
   9.8740027e-01   6.2000000e-01
   9.8748971e-01   6.2333333e-01
   9.8765643e-01   6.2666667e-01
   9.8773907e-01   6.3000000e-01
   9.8774083e-01   6.3333333e-01
   9.8791165e-01   6.3666667e-01
   9.8797273e-01   6.4000000e-01
   9.8799418e-01   6.4333333e-01
   9.8806056e-01   6.4666667e-01
   9.8820231e-01   6.5000000e-01
   9.8826166e-01   6.5333333e-01
   9.8842704e-01   6.5666667e-01
   9.8851538e-01   6.6000000e-01
   9.8853247e-01   6.6333333e-01
   9.8854988e-01   6.6666667e-01
   9.8893887e-01   6.7000000e-01
   9.8906676e-01   6.7333333e-01
   9.8906928e-01   6.7666667e-01
   9.8912363e-01   6.8000000e-01
   9.8919302e-01   6.8333333e-01
   9.8921645e-01   6.8666667e-01
   9.8936227e-01   6.9000000e-01
   9.8936852e-01   6.9333333e-01
   9.8945424e-01   6.9666667e-01
   9.8947087e-01   7.0000000e-01
   9.8959764e-01   7.0333333e-01
   9.8966956e-01   7.0666667e-01
   9.8974960e-01   7.1000000e-01
   9.8978352e-01   7.1333333e-01
   9.8981901e-01   7.1666667e-01
   9.8988715e-01   7.2000000e-01
   9.8998905e-01   7.2333333e-01
   9.9009540e-01   7.2666667e-01
   9.9026569e-01   7.3000000e-01
   9.9026668e-01   7.3333333e-01
   9.9058796e-01   7.3666667e-01
   9.9097431e-01   7.4000000e-01
   9.9104306e-01   7.4333333e-01
   9.9114229e-01   7.4666667e-01
   9.9115075e-01   7.5000000e-01
   9.9124460e-01   7.5333333e-01
   9.9126058e-01   7.5666667e-01
   9.9134130e-01   7.6000000e-01
   9.9139991e-01   7.6333333e-01
   9.9142118e-01   7.6666667e-01
   9.9151582e-01   7.7000000e-01
   9.9169169e-01   7.7333333e-01
   9.9172867e-01   7.7666667e-01
   9.9213303e-01   7.8000000e-01
   9.9225484e-01   7.8333333e-01
   9.9232913e-01   7.8666667e-01
   9.9259678e-01   7.9000000e-01
   9.9269017e-01   7.9333333e-01
   9.9271416e-01   7.9666667e-01
   9.9281353e-01   8.0000000e-01
   9.9284540e-01   8.0333333e-01
   9.9309742e-01   8.0666667e-01
   9.9332438e-01   8.1000000e-01
   9.9333221e-01   8.1333333e-01
   9.9334296e-01   8.1666667e-01
   9.9339851e-01   8.2000000e-01
   9.9362419e-01   8.2333333e-01
   9.9368434e-01   8.2666667e-01
   9.9373282e-01   8.3000000e-01
   9.9373689e-01   8.3333333e-01
   9.9387173e-01   8.3666667e-01
   9.9387850e-01   8.4000000e-01
   9.9388156e-01   8.4333333e-01
   9.9394185e-01   8.4666667e-01
   9.9395624e-01   8.5000000e-01
   9.9401525e-01   8.5333333e-01
   9.9414525e-01   8.5666667e-01
   9.9435681e-01   8.6000000e-01
   9.9449630e-01   8.6333333e-01
   9.9458572e-01   8.6666667e-01
   9.9469231e-01   8.7000000e-01
   9.9527959e-01   8.7333333e-01
   9.9548027e-01   8.7666667e-01
   9.9591423e-01   8.8000000e-01
   9.9616269e-01   8.8333333e-01
   9.9708030e-01   8.8666667e-01
   9.9715283e-01   8.9000000e-01
   9.9732831e-01   8.9333333e-01
   9.9774496e-01   8.9666667e-01
   9.9789530e-01   9.0000000e-01
   9.9790182e-01   9.0333333e-01
   9.9840883e-01   9.0666667e-01
   9.9987232e-01   9.1000000e-01
   9.9987999e-01   9.1333333e-01
   9.9988000e-01   9.1666667e-01
   1.0000000e+00   9.2000000e-01
   1.0002972e+00   9.2333333e-01
   1.0014762e+00   9.2666667e-01
   1.0036686e+00   9.3000000e-01
   1.0370165e+00   9.3333333e-01
   1.0404589e+00   9.3666667e-01
   1.0570678e+00   9.4000000e-01
   1.0666818e+00   9.4333333e-01
   1.0682943e+00   9.4666667e-01
   1.0739011e+00   9.5000000e-01
   1.0912575e+00   9.5333333e-01
   1.0993752e+00   9.5666667e-01
   1.1465790e+00   9.6000000e-01
   1.1705514e+00   9.6333333e-01
   1.1833590e+00   9.6666667e-01
   1.1919145e+00   9.7000000e-01
   1.2066057e+00   9.7333333e-01
   1.2424839e+00   9.7666667e-01
   1.2510282e+00   9.8000000e-01
   1.2804041e+00   9.8333333e-01
   1.3641943e+00   9.8666667e-01
   1.5942502e+00   9.9000000e-01


==> figure/plot1b/05_std10m2red4_sy.txt <==
	x		y
   6.0925191e-01   0.0000000e+00
   6.0925191e-01   3.3333333e-03
   6.3602214e-01   6.6666667e-03
   7.2227830e-01   1.0000000e-02
   7.3567504e-01   1.3333333e-02
   7.4390390e-01   1.6666667e-02
   7.5802722e-01   2.0000000e-02
   7.6162674e-01   2.3333333e-02
   7.6643271e-01   2.6666667e-02
   7.7120572e-01   3.0000000e-02
   8.1321585e-01   3.3333333e-02
   8.1589888e-01   3.6666667e-02
   8.7174882e-01   4.0000000e-02
   8.7267281e-01   4.3333333e-02
   8.8325983e-01   4.6666667e-02
   8.8630519e-01   5.0000000e-02
   8.8734449e-01   5.3333333e-02
   8.9396790e-01   5.6666667e-02
   9.0308022e-01   6.0000000e-02
   9.0317075e-01   6.3333333e-02
   9.0781201e-01   6.6666667e-02
   9.1497723e-01   7.0000000e-02
   9.1703120e-01   7.3333333e-02
   9.1976597e-01   7.6666667e-02
   9.1996197e-01   8.0000000e-02
   9.2470788e-01   8.3333333e-02
   9.2815142e-01   8.6666667e-02
   9.2874032e-01   9.0000000e-02
   9.2908751e-01   9.3333333e-02
   9.3162775e-01   9.6666667e-02
   9.3250579e-01   1.0000000e-01
   9.3391752e-01   1.0333333e-01
   9.4060036e-01   1.0666667e-01
   9.4169111e-01   1.1000000e-01
   9.4233632e-01   1.1333333e-01
   9.4565030e-01   1.1666667e-01
   9.4652805e-01   1.2000000e-01
   9.4834644e-01   1.2333333e-01
   9.5149832e-01   1.2666667e-01
   9.6308105e-01   1.3000000e-01
   9.6488242e-01   1.3333333e-01
   9.6611837e-01   1.3666667e-01
   9.6751436e-01   1.4000000e-01
   9.6878289e-01   1.4333333e-01
   9.7075042e-01   1.4666667e-01
   9.7199202e-01   1.5000000e-01
   9.7339876e-01   1.5333333e-01
   9.7386710e-01   1.5666667e-01
   9.7460823e-01   1.6000000e-01
   9.7551463e-01   1.6333333e-01
   9.7682624e-01   1.6666667e-01
   9.8316872e-01   1.7000000e-01
   9.8336349e-01   1.7333333e-01
   9.8350798e-01   1.7666667e-01
   9.8403521e-01   1.8000000e-01
   9.8477646e-01   1.8333333e-01
   9.8517250e-01   1.8666667e-01
   9.8571236e-01   1.9000000e-01
   9.8662480e-01   1.9333333e-01
   9.8791478e-01   1.9666667e-01
   9.8848755e-01   2.0000000e-01
   9.8863228e-01   2.0333333e-01
   9.8944608e-01   2.0666667e-01
   9.8967896e-01   2.1000000e-01
   9.9005246e-01   2.1333333e-01
   9.9005394e-01   2.1666667e-01
   9.9038924e-01   2.2000000e-01
   9.9241252e-01   2.2333333e-01
   9.9316034e-01   2.2666667e-01
   9.9624645e-01   2.3000000e-01
   9.9631514e-01   2.3333333e-01
   9.9715972e-01   2.3666667e-01
   1.0001053e+00   2.4000000e-01
   1.0010002e+00   2.4333333e-01
   1.0052771e+00   2.4666667e-01
   1.0130201e+00   2.5000000e-01
   1.0189555e+00   2.5333333e-01
   1.0225498e+00   2.5666667e-01
   1.0277562e+00   2.6000000e-01
   1.0306846e+00   2.6333333e-01
   1.0332350e+00   2.6666667e-01
   1.0377510e+00   2.7000000e-01
   1.0409392e+00   2.7333333e-01
   1.0412916e+00   2.7666667e-01
   1.0426436e+00   2.8000000e-01
   1.0452720e+00   2.8333333e-01
   1.0459792e+00   2.8666667e-01
   1.0517137e+00   2.9000000e-01
   1.0576880e+00   2.9333333e-01
   1.0591458e+00   2.9666667e-01
   1.0625988e+00   3.0000000e-01
   1.0647702e+00   3.0333333e-01
   1.0667279e+00   3.0666667e-01
   1.0672536e+00   3.1000000e-01
   1.0688523e+00   3.1333333e-01
   1.0721389e+00   3.1666667e-01
   1.0721748e+00   3.2000000e-01
   1.0729247e+00   3.2333333e-01
   1.0730203e+00   3.2666667e-01
   1.0764054e+00   3.3000000e-01
   1.0775513e+00   3.3333333e-01
   1.0781749e+00   3.3666667e-01
   1.0784471e+00   3.4000000e-01
   1.0807741e+00   3.4333333e-01
   1.0839826e+00   3.4666667e-01
   1.0852524e+00   3.5000000e-01
   1.0852628e+00   3.5333333e-01
   1.0901617e+00   3.5666667e-01
   1.0910175e+00   3.6000000e-01
   1.0932762e+00   3.6333333e-01
   1.0939884e+00   3.6666667e-01
   1.0983195e+00   3.7000000e-01
   1.0992129e+00   3.7333333e-01
   1.0996920e+00   3.7666667e-01
   1.1000104e+00   3.8000000e-01
   1.1015993e+00   3.8333333e-01
   1.1034599e+00   3.8666667e-01
   1.1042238e+00   3.9000000e-01
   1.1046541e+00   3.9333333e-01
   1.1048032e+00   3.9666667e-01
   1.1063199e+00   4.0000000e-01
   1.1071178e+00   4.0333333e-01
   1.1126977e+00   4.0666667e-01
   1.1175116e+00   4.1000000e-01
   1.1214160e+00   4.1333333e-01
   1.1277805e+00   4.1666667e-01
   1.1279793e+00   4.2000000e-01
   1.1294959e+00   4.2333333e-01
   1.1387594e+00   4.2666667e-01
   1.1426242e+00   4.3000000e-01
   1.1432622e+00   4.3333333e-01
   1.1469028e+00   4.3666667e-01
   1.1474027e+00   4.4000000e-01
   1.1541046e+00   4.4333333e-01
   1.1555858e+00   4.4666667e-01
   1.1581991e+00   4.5000000e-01
   1.1588238e+00   4.5333333e-01
   1.1633369e+00   4.5666667e-01
   1.1662045e+00   4.6000000e-01
   1.1674749e+00   4.6333333e-01
   1.1697926e+00   4.6666667e-01
   1.1708142e+00   4.7000000e-01
   1.1734178e+00   4.7333333e-01
   1.1738453e+00   4.7666667e-01
   1.1760205e+00   4.8000000e-01
   1.1813532e+00   4.8333333e-01
   1.1830160e+00   4.8666667e-01
   1.1842605e+00   4.9000000e-01
   1.1878633e+00   4.9333333e-01
   1.1903653e+00   4.9666667e-01
   1.1912065e+00   5.0000000e-01
   1.1916364e+00   5.0333333e-01
   1.1932155e+00   5.0666667e-01
   1.1944775e+00   5.1000000e-01
   1.2068305e+00   5.1333333e-01
   1.2079596e+00   5.1666667e-01
   1.2080255e+00   5.2000000e-01
   1.2080943e+00   5.2333333e-01
   1.2092744e+00   5.2666667e-01
   1.2095501e+00   5.3000000e-01
   1.2124561e+00   5.3333333e-01
   1.2127891e+00   5.3666667e-01
   1.2156138e+00   5.4000000e-01
   1.2167116e+00   5.4333333e-01
   1.2196271e+00   5.4666667e-01
   1.2202736e+00   5.5000000e-01
   1.2229253e+00   5.5333333e-01
   1.2237632e+00   5.5666667e-01
   1.2242889e+00   5.6000000e-01
   1.2268556e+00   5.6333333e-01
   1.2276750e+00   5.6666667e-01
   1.2327772e+00   5.7000000e-01
   1.2346452e+00   5.7333333e-01
   1.2392267e+00   5.7666667e-01
   1.2414981e+00   5.8000000e-01
   1.2463757e+00   5.8333333e-01
   1.2483939e+00   5.8666667e-01
   1.2533301e+00   5.9000000e-01
   1.2549515e+00   5.9333333e-01
   1.2555709e+00   5.9666667e-01
   1.2566298e+00   6.0000000e-01
   1.2577156e+00   6.0333333e-01
   1.2584889e+00   6.0666667e-01
   1.2614889e+00   6.1000000e-01
   1.2616308e+00   6.1333333e-01
   1.2638613e+00   6.1666667e-01
   1.2652348e+00   6.2000000e-01
   1.2683779e+00   6.2333333e-01
   1.2700389e+00   6.2666667e-01
   1.2720393e+00   6.3000000e-01
   1.2731772e+00   6.3333333e-01
   1.2756475e+00   6.3666667e-01
   1.2795368e+00   6.4000000e-01
   1.2884255e+00   6.4333333e-01
   1.2894557e+00   6.4666667e-01
   1.2898211e+00   6.5000000e-01
   1.2957636e+00   6.5333333e-01
   1.2969206e+00   6.5666667e-01
   1.3038759e+00   6.6000000e-01
   1.3053791e+00   6.6333333e-01
   1.3060646e+00   6.6666667e-01
   1.3071951e+00   6.7000000e-01
   1.3074719e+00   6.7333333e-01
   1.3076974e+00   6.7666667e-01
   1.3100238e+00   6.8000000e-01
   1.3107727e+00   6.8333333e-01
   1.3112965e+00   6.8666667e-01
   1.3112971e+00   6.9000000e-01
   1.3131007e+00   6.9333333e-01
   1.3134824e+00   6.9666667e-01
   1.3135277e+00   7.0000000e-01
   1.3148569e+00   7.0333333e-01
   1.3150334e+00   7.0666667e-01
   1.3230525e+00   7.1000000e-01
   1.3232080e+00   7.1333333e-01
   1.3287761e+00   7.1666667e-01
   1.3352978e+00   7.2000000e-01
   1.3353027e+00   7.2333333e-01
   1.3404845e+00   7.2666667e-01
   1.3498284e+00   7.3000000e-01
   1.3533733e+00   7.3333333e-01
   1.3562832e+00   7.3666667e-01
   1.3563981e+00   7.4000000e-01
   1.3586998e+00   7.4333333e-01
   1.3627237e+00   7.4666667e-01
   1.3722449e+00   7.5000000e-01
   1.3723033e+00   7.5333333e-01
   1.3753144e+00   7.5666667e-01
   1.3768500e+00   7.6000000e-01
   1.3824376e+00   7.6333333e-01
   1.3862229e+00   7.6666667e-01
   1.4019416e+00   7.7000000e-01
   1.4153476e+00   7.7333333e-01
   1.4230648e+00   7.7666667e-01
   1.4247341e+00   7.8000000e-01
   1.4253274e+00   7.8333333e-01
   1.4254514e+00   7.8666667e-01
   1.4263811e+00   7.9000000e-01
   1.4328775e+00   7.9333333e-01
   1.4379256e+00   7.9666667e-01
   1.4392491e+00   8.0000000e-01
   1.4398997e+00   8.0333333e-01
   1.4473867e+00   8.0666667e-01
   1.4527122e+00   8.1000000e-01
   1.4593819e+00   8.1333333e-01
   1.4692050e+00   8.1666667e-01
   1.4740551e+00   8.2000000e-01
   1.5011789e+00   8.2333333e-01
   1.5018218e+00   8.2666667e-01
   1.5072747e+00   8.3000000e-01
   1.5104572e+00   8.3333333e-01
   1.5160387e+00   8.3666667e-01
   1.5175196e+00   8.4000000e-01
   1.5190793e+00   8.4333333e-01
   1.5193791e+00   8.4666667e-01
   1.5246571e+00   8.5000000e-01
   1.5247423e+00   8.5333333e-01
   1.5283641e+00   8.5666667e-01
   1.5370906e+00   8.6000000e-01
   1.5384825e+00   8.6333333e-01
   1.5490079e+00   8.6666667e-01
   1.5490603e+00   8.7000000e-01
   1.5501755e+00   8.7333333e-01
   1.5509125e+00   8.7666667e-01
   1.5545387e+00   8.8000000e-01
   1.5558553e+00   8.8333333e-01
   1.5728234e+00   8.8666667e-01
   1.5871804e+00   8.9000000e-01
   1.5884619e+00   8.9333333e-01
   1.6012865e+00   8.9666667e-01
   1.6125985e+00   9.0000000e-01
   1.6149759e+00   9.0333333e-01
   1.6162395e+00   9.0666667e-01
   1.6206583e+00   9.1000000e-01
   1.6372567e+00   9.1333333e-01
   1.6589934e+00   9.1666667e-01
   1.6639693e+00   9.2000000e-01
   1.6682608e+00   9.2333333e-01
   1.6716284e+00   9.2666667e-01
   1.6795949e+00   9.3000000e-01
   1.6832004e+00   9.3333333e-01
   1.6832742e+00   9.3666667e-01
   1.6942262e+00   9.4000000e-01
   1.7148421e+00   9.4333333e-01
   1.7149174e+00   9.4666667e-01
   1.7341264e+00   9.5000000e-01
   1.7369469e+00   9.5333333e-01
   1.7388495e+00   9.5666667e-01
   1.7464831e+00   9.6000000e-01
   1.7519599e+00   9.6333333e-01
   1.7830985e+00   9.6666667e-01
   1.8313011e+00   9.7000000e-01
   1.8545592e+00   9.7333333e-01
   1.8663623e+00   9.7666667e-01
   1.8882129e+00   9.8000000e-01
   1.9041572e+00   9.8333333e-01


==> figure/plot1b/06_std10m2red4_rd.txt <==
	x		y
   7.0473890e-01   0.0000000e+00
   7.0473890e-01   3.3333333e-03
   7.5552942e-01   6.6666667e-03
   7.5683592e-01   1.0000000e-02
   7.6873021e-01   1.3333333e-02
   7.8929167e-01   1.6666667e-02
   8.0875962e-01   2.0000000e-02
   8.1571292e-01   2.3333333e-02
   8.3296173e-01   2.6666667e-02
   8.3499850e-01   3.0000000e-02
   8.3753047e-01   3.3333333e-02
   8.3990957e-01   3.6666667e-02
   8.4362936e-01   4.0000000e-02
   8.4795887e-01   4.3333333e-02
   8.5426563e-01   4.6666667e-02
   8.6675923e-01   5.0000000e-02
   8.6797885e-01   5.3333333e-02
   8.7052862e-01   5.6666667e-02
   8.7128515e-01   6.0000000e-02
   8.7350852e-01   6.3333333e-02
   8.7917455e-01   6.6666667e-02
   8.8011474e-01   7.0000000e-02
   8.8536548e-01   7.3333333e-02
   8.8932436e-01   7.6666667e-02
   8.9197966e-01   8.0000000e-02
   8.9347569e-01   8.3333333e-02
   9.0278168e-01   8.6666667e-02
   9.0651107e-01   9.0000000e-02
   9.0850457e-01   9.3333333e-02
   9.0955657e-01   9.6666667e-02
   9.1002052e-01   1.0000000e-01
   9.1019242e-01   1.0333333e-01
   9.1320590e-01   1.0666667e-01
   9.1764677e-01   1.1000000e-01
   9.1832107e-01   1.1333333e-01
   9.1911593e-01   1.1666667e-01
   9.2039359e-01   1.2000000e-01
   9.2270814e-01   1.2333333e-01
   9.2283282e-01   1.2666667e-01
   9.2306482e-01   1.3000000e-01
   9.2326539e-01   1.3333333e-01
   9.2416044e-01   1.3666667e-01
   9.2474235e-01   1.4000000e-01
   9.2556078e-01   1.4333333e-01
   9.2603052e-01   1.4666667e-01
   9.2675443e-01   1.5000000e-01
   9.2787915e-01   1.5333333e-01
   9.2931859e-01   1.5666667e-01
   9.2943973e-01   1.6000000e-01
   9.2967444e-01   1.6333333e-01
   9.3020563e-01   1.6666667e-01
   9.3069807e-01   1.7000000e-01
   9.3151214e-01   1.7333333e-01
   9.3244574e-01   1.7666667e-01
   9.3291584e-01   1.8000000e-01
   9.3301633e-01   1.8333333e-01
   9.3402701e-01   1.8666667e-01
   9.3470838e-01   1.9000000e-01
   9.3662491e-01   1.9333333e-01
   9.3693807e-01   1.9666667e-01
   9.3767413e-01   2.0000000e-01
   9.3771634e-01   2.0333333e-01
   9.3801501e-01   2.0666667e-01
   9.3908790e-01   2.1000000e-01
   9.3964488e-01   2.1333333e-01
   9.3967813e-01   2.1666667e-01
   9.4056979e-01   2.2000000e-01
   9.4177440e-01   2.2333333e-01
   9.4204806e-01   2.2666667e-01
   9.4228609e-01   2.3000000e-01
   9.4243164e-01   2.3333333e-01
   9.4265121e-01   2.3666667e-01
   9.4282858e-01   2.4000000e-01
   9.4375710e-01   2.4333333e-01
   9.4419523e-01   2.4666667e-01
   9.4513653e-01   2.5000000e-01
   9.4551848e-01   2.5333333e-01
   9.4596303e-01   2.5666667e-01
   9.4651091e-01   2.6000000e-01
   9.4756371e-01   2.6333333e-01
   9.4817336e-01   2.6666667e-01
   9.4835927e-01   2.7000000e-01
   9.4866170e-01   2.7333333e-01
   9.4912594e-01   2.7666667e-01
   9.4930665e-01   2.8000000e-01
   9.4935470e-01   2.8333333e-01
   9.5097186e-01   2.8666667e-01
   9.5281578e-01   2.9000000e-01
   9.5308231e-01   2.9333333e-01
   9.5341143e-01   2.9666667e-01
   9.5450216e-01   3.0000000e-01
   9.5472855e-01   3.0333333e-01
   9.5513999e-01   3.0666667e-01
   9.5560491e-01   3.1000000e-01
   9.5642730e-01   3.1333333e-01
   9.5646506e-01   3.1666667e-01
   9.5648213e-01   3.2000000e-01
   9.5703145e-01   3.2333333e-01
   9.5715611e-01   3.2666667e-01
   9.5726924e-01   3.3000000e-01
   9.5776796e-01   3.3333333e-01
   9.5788966e-01   3.3666667e-01
   9.5817281e-01   3.4000000e-01
   9.5829163e-01   3.4333333e-01
   9.5847147e-01   3.4666667e-01
   9.5912342e-01   3.5000000e-01
   9.5997059e-01   3.5333333e-01
   9.6006045e-01   3.5666667e-01
   9.6038910e-01   3.6000000e-01
   9.6045002e-01   3.6333333e-01
   9.6076611e-01   3.6666667e-01
   9.6094636e-01   3.7000000e-01
   9.6105319e-01   3.7333333e-01
   9.6129702e-01   3.7666667e-01
   9.6175096e-01   3.8000000e-01
   9.6175967e-01   3.8333333e-01
   9.6327516e-01   3.8666667e-01
   9.6327855e-01   3.9000000e-01
   9.6347475e-01   3.9333333e-01
   9.6359083e-01   3.9666667e-01
   9.6404733e-01   4.0000000e-01
   9.6410294e-01   4.0333333e-01
   9.6536970e-01   4.0666667e-01
   9.6570421e-01   4.1000000e-01
   9.6575220e-01   4.1333333e-01
   9.6642785e-01   4.1666667e-01
   9.6648779e-01   4.2000000e-01
   9.6672912e-01   4.2333333e-01
   9.6704890e-01   4.2666667e-01
   9.6740686e-01   4.3000000e-01
   9.6751909e-01   4.3333333e-01
   9.6753194e-01   4.3666667e-01
   9.6755196e-01   4.4000000e-01
   9.6814925e-01   4.4333333e-01
   9.6818549e-01   4.4666667e-01
   9.6825613e-01   4.5000000e-01
   9.6849002e-01   4.5333333e-01
   9.6869078e-01   4.5666667e-01
   9.6886179e-01   4.6000000e-01
   9.6886744e-01   4.6333333e-01
   9.6892209e-01   4.6666667e-01
   9.6896819e-01   4.7000000e-01
   9.6961117e-01   4.7333333e-01
   9.6977154e-01   4.7666667e-01
   9.6990074e-01   4.8000000e-01
   9.7011550e-01   4.8333333e-01
   9.7013116e-01   4.8666667e-01
   9.7020902e-01   4.9000000e-01
   9.7037495e-01   4.9333333e-01
   9.7046371e-01   4.9666667e-01
   9.7052260e-01   5.0000000e-01
   9.7116271e-01   5.0333333e-01
   9.7130957e-01   5.0666667e-01
   9.7160942e-01   5.1000000e-01
   9.7230815e-01   5.1333333e-01
   9.7247472e-01   5.1666667e-01
   9.7261795e-01   5.2000000e-01
   9.7292202e-01   5.2333333e-01
   9.7333293e-01   5.2666667e-01
   9.7366930e-01   5.3000000e-01
   9.7370904e-01   5.3333333e-01
   9.7529565e-01   5.3666667e-01
   9.7625893e-01   5.4000000e-01
   9.7661920e-01   5.4333333e-01
   9.7718197e-01   5.4666667e-01
   9.7754523e-01   5.5000000e-01
   9.7787993e-01   5.5333333e-01
   9.7845139e-01   5.5666667e-01
   9.7873278e-01   5.6000000e-01
   9.7875561e-01   5.6333333e-01
   9.7882629e-01   5.6666667e-01
   9.7919825e-01   5.7000000e-01
   9.7972977e-01   5.7333333e-01
   9.7994266e-01   5.7666667e-01
   9.8014752e-01   5.8000000e-01
   9.8067624e-01   5.8333333e-01
   9.8112911e-01   5.8666667e-01
   9.8136984e-01   5.9000000e-01
   9.8139010e-01   5.9333333e-01
   9.8147486e-01   5.9666667e-01
   9.8156316e-01   6.0000000e-01
   9.8178112e-01   6.0333333e-01
   9.8232228e-01   6.0666667e-01
   9.8250918e-01   6.1000000e-01
   9.8254440e-01   6.1333333e-01
   9.8258152e-01   6.1666667e-01
   9.8258476e-01   6.2000000e-01
   9.8269532e-01   6.2333333e-01
   9.8292531e-01   6.2666667e-01
   9.8311134e-01   6.3000000e-01
   9.8313854e-01   6.3333333e-01
   9.8315901e-01   6.3666667e-01
   9.8402680e-01   6.4000000e-01
   9.8411707e-01   6.4333333e-01
   9.8441334e-01   6.4666667e-01
   9.8441416e-01   6.5000000e-01
   9.8468425e-01   6.5333333e-01
   9.8487667e-01   6.5666667e-01
   9.8488425e-01   6.6000000e-01
   9.8538353e-01   6.6333333e-01
   9.8568539e-01   6.6666667e-01
   9.8578196e-01   6.7000000e-01
   9.8587850e-01   6.7333333e-01
   9.8633560e-01   6.7666667e-01
   9.8681622e-01   6.8000000e-01
   9.8683726e-01   6.8333333e-01
   9.8745140e-01   6.8666667e-01
   9.8761386e-01   6.9000000e-01
   9.8782346e-01   6.9333333e-01
   9.8799888e-01   6.9666667e-01
   9.8803528e-01   7.0000000e-01
   9.8820751e-01   7.0333333e-01
   9.8848111e-01   7.0666667e-01
   9.8849936e-01   7.1000000e-01
   9.8856107e-01   7.1333333e-01
   9.8867374e-01   7.1666667e-01
   9.8878509e-01   7.2000000e-01
   9.8883477e-01   7.2333333e-01
   9.8914731e-01   7.2666667e-01
   9.8915416e-01   7.3000000e-01
   9.8929308e-01   7.3333333e-01
   9.8947124e-01   7.3666667e-01
   9.8963414e-01   7.4000000e-01
   9.8967980e-01   7.4333333e-01
   9.8991086e-01   7.4666667e-01
   9.9000851e-01   7.5000000e-01
   9.9012422e-01   7.5333333e-01
   9.9023454e-01   7.5666667e-01
   9.9030660e-01   7.6000000e-01
   9.9041850e-01   7.6333333e-01
   9.9047337e-01   7.6666667e-01
   9.9049158e-01   7.7000000e-01
   9.9049939e-01   7.7333333e-01
   9.9064577e-01   7.7666667e-01
   9.9064585e-01   7.8000000e-01
   9.9073755e-01   7.8333333e-01
   9.9083877e-01   7.8666667e-01
   9.9095097e-01   7.9000000e-01
   9.9099226e-01   7.9333333e-01
   9.9101800e-01   7.9666667e-01
   9.9120504e-01   8.0000000e-01
   9.9133872e-01   8.0333333e-01
   9.9136248e-01   8.0666667e-01
   9.9139448e-01   8.1000000e-01
   9.9140754e-01   8.1333333e-01
   9.9143552e-01   8.1666667e-01
   9.9156269e-01   8.2000000e-01
   9.9168390e-01   8.2333333e-01
   9.9183291e-01   8.2666667e-01
   9.9183329e-01   8.3000000e-01
   9.9207796e-01   8.3333333e-01
   9.9208491e-01   8.3666667e-01
   9.9209433e-01   8.4000000e-01
   9.9229579e-01   8.4333333e-01
   9.9239478e-01   8.4666667e-01
   9.9241679e-01   8.5000000e-01
   9.9257322e-01   8.5333333e-01
   9.9268737e-01   8.5666667e-01
   9.9316788e-01   8.6000000e-01
   9.9327667e-01   8.6333333e-01
   9.9337551e-01   8.6666667e-01
   9.9352673e-01   8.7000000e-01
   9.9362814e-01   8.7333333e-01
   9.9363944e-01   8.7666667e-01
   9.9369989e-01   8.8000000e-01
   9.9387639e-01   8.8333333e-01
   9.9404303e-01   8.8666667e-01
   9.9447409e-01   8.9000000e-01
   9.9450682e-01   8.9333333e-01
   9.9461403e-01   8.9666667e-01
   9.9509134e-01   9.0000000e-01
   9.9509702e-01   9.0333333e-01
   9.9536326e-01   9.0666667e-01
   9.9539029e-01   9.1000000e-01
   9.9560797e-01   9.1333333e-01
   9.9562462e-01   9.1666667e-01
   9.9606297e-01   9.2000000e-01
   9.9633630e-01   9.2333333e-01
   9.9635461e-01   9.2666667e-01
   9.9714500e-01   9.3000000e-01
   9.9749014e-01   9.3333333e-01
   9.9759316e-01   9.3666667e-01
   9.9760260e-01   9.4000000e-01
   9.9764142e-01   9.4333333e-01
   9.9773750e-01   9.4666667e-01
   9.9773879e-01   9.5000000e-01
   9.9778919e-01   9.5333333e-01
   9.9801797e-01   9.5666667e-01
   9.9820628e-01   9.6000000e-01
   9.9851626e-01   9.6333333e-01
   9.9856723e-01   9.6666667e-01
   9.9959353e-01   9.7000000e-01
   1.0559213e+00   9.7333333e-01
   1.1129458e+00   9.7666667e-01
   1.1423585e+00   9.8000000e-01
   1.3355657e+00   9.8333333e-01



==> figure/plot1b/07_std10m2red5_sy.txt <==
	x		y
   6.0661702e-01   0.0000000e+00
   6.0661702e-01   3.3333333e-03
   6.2217778e-01   6.6666667e-03
   6.9319174e-01   1.0000000e-02
   7.5751982e-01   1.3333333e-02
   7.8234828e-01   1.6666667e-02
   7.8350540e-01   2.0000000e-02
   8.0777812e-01   2.3333333e-02
   8.2647771e-01   2.6666667e-02
   8.3911382e-01   3.0000000e-02
   8.4019359e-01   3.3333333e-02
   8.4153258e-01   3.6666667e-02
   8.4278172e-01   4.0000000e-02
   8.4689983e-01   4.3333333e-02
   8.7725552e-01   4.6666667e-02
   8.8046281e-01   5.0000000e-02
   8.8405847e-01   5.3333333e-02
   8.9319129e-01   5.6666667e-02
   8.9375668e-01   6.0000000e-02
   8.9561946e-01   6.3333333e-02
   9.0100744e-01   6.6666667e-02
   9.0295055e-01   7.0000000e-02
   9.0587397e-01   7.3333333e-02
   9.0663837e-01   7.6666667e-02
   9.0763447e-01   8.0000000e-02
   9.1271395e-01   8.3333333e-02
   9.1282352e-01   8.6666667e-02
   9.2343827e-01   9.0000000e-02
   9.2527863e-01   9.3333333e-02
   9.3096304e-01   9.6666667e-02
   9.3423975e-01   1.0000000e-01
   9.3438383e-01   1.0333333e-01
   9.3790452e-01   1.0666667e-01
   9.4027734e-01   1.1000000e-01
   9.4228803e-01   1.1333333e-01
   9.4513291e-01   1.1666667e-01
   9.4565110e-01   1.2000000e-01
   9.4565288e-01   1.2333333e-01
   9.4912811e-01   1.2666667e-01
   9.5003806e-01   1.3000000e-01
   9.5121028e-01   1.3333333e-01
   9.5742379e-01   1.3666667e-01
   9.6453307e-01   1.4000000e-01
   9.6487325e-01   1.4333333e-01
   9.6611009e-01   1.4666667e-01
   9.6614012e-01   1.5000000e-01
   9.6759402e-01   1.5333333e-01
   9.6861993e-01   1.5666667e-01
   9.7155560e-01   1.6000000e-01
   9.7305226e-01   1.6333333e-01
   9.7417315e-01   1.6666667e-01
   9.7549540e-01   1.7000000e-01
   9.7602318e-01   1.7333333e-01
   9.7696300e-01   1.7666667e-01
   9.7712460e-01   1.8000000e-01
   9.7812914e-01   1.8333333e-01
   9.7826706e-01   1.8666667e-01
   9.8102974e-01   1.9000000e-01
   9.8222130e-01   1.9333333e-01
   9.8322482e-01   1.9666667e-01
   9.8339191e-01   2.0000000e-01
   9.8429529e-01   2.0333333e-01
   9.8443309e-01   2.0666667e-01
   9.8464660e-01   2.1000000e-01
   9.8476495e-01   2.1333333e-01
   9.8592538e-01   2.1666667e-01
   9.8646233e-01   2.2000000e-01
   9.8717794e-01   2.2333333e-01
   9.8749663e-01   2.2666667e-01
   9.8829941e-01   2.3000000e-01
   9.8898605e-01   2.3333333e-01
   9.8983315e-01   2.3666667e-01
   9.9268644e-01   2.4000000e-01
   9.9649397e-01   2.4333333e-01
   9.9650612e-01   2.4666667e-01
   9.9716158e-01   2.5000000e-01
   1.0010240e+00   2.5333333e-01
   1.0091336e+00   2.5666667e-01
   1.0099902e+00   2.6000000e-01
   1.0103513e+00   2.6333333e-01
   1.0130556e+00   2.6666667e-01
   1.0158467e+00   2.7000000e-01
   1.0173028e+00   2.7333333e-01
   1.0181828e+00   2.7666667e-01
   1.0241645e+00   2.8000000e-01
   1.0273176e+00   2.8333333e-01
   1.0307926e+00   2.8666667e-01
   1.0395308e+00   2.9000000e-01
   1.0451232e+00   2.9333333e-01
   1.0518514e+00   2.9666667e-01
   1.0525183e+00   3.0000000e-01
   1.0538084e+00   3.0333333e-01
   1.0564629e+00   3.0666667e-01
   1.0573670e+00   3.1000000e-01
   1.0576478e+00   3.1333333e-01
   1.0600079e+00   3.1666667e-01
   1.0614194e+00   3.2000000e-01
   1.0674389e+00   3.2333333e-01
   1.0677619e+00   3.2666667e-01
   1.0703075e+00   3.3000000e-01
   1.0711667e+00   3.3333333e-01
   1.0724889e+00   3.3666667e-01
   1.0735500e+00   3.4000000e-01
   1.0736562e+00   3.4333333e-01
   1.0738403e+00   3.4666667e-01
   1.0744323e+00   3.5000000e-01
   1.0756177e+00   3.5333333e-01
   1.0760202e+00   3.5666667e-01
   1.0770776e+00   3.6000000e-01
   1.0774556e+00   3.6333333e-01
   1.0791138e+00   3.6666667e-01
   1.0796788e+00   3.7000000e-01
   1.0830581e+00   3.7333333e-01
   1.0831280e+00   3.7666667e-01
   1.0841263e+00   3.8000000e-01
   1.0849341e+00   3.8333333e-01
   1.0849799e+00   3.8666667e-01
   1.0901504e+00   3.9000000e-01
   1.0913117e+00   3.9333333e-01
   1.0915063e+00   3.9666667e-01
   1.0946243e+00   4.0000000e-01
   1.0969700e+00   4.0333333e-01
   1.0991487e+00   4.0666667e-01
   1.0992018e+00   4.1000000e-01
   1.1014496e+00   4.1333333e-01
   1.1031480e+00   4.1666667e-01
   1.1064214e+00   4.2000000e-01
   1.1068266e+00   4.2333333e-01
   1.1072920e+00   4.2666667e-01
   1.1081633e+00   4.3000000e-01
   1.1095724e+00   4.3333333e-01
   1.1112347e+00   4.3666667e-01
   1.1140672e+00   4.4000000e-01
   1.1150638e+00   4.4333333e-01
   1.1160765e+00   4.4666667e-01
   1.1173210e+00   4.5000000e-01
   1.1176709e+00   4.5333333e-01
   1.1190195e+00   4.5666667e-01
   1.1198204e+00   4.6000000e-01
   1.1199671e+00   4.6333333e-01
   1.1204100e+00   4.6666667e-01
   1.1231944e+00   4.7000000e-01
   1.1255647e+00   4.7333333e-01
   1.1274296e+00   4.7666667e-01
   1.1316660e+00   4.8000000e-01
   1.1323050e+00   4.8333333e-01
   1.1337362e+00   4.8666667e-01
   1.1337979e+00   4.9000000e-01
   1.1343225e+00   4.9333333e-01
   1.1364593e+00   4.9666667e-01
   1.1381919e+00   5.0000000e-01
   1.1393640e+00   5.0333333e-01
   1.1405390e+00   5.0666667e-01
   1.1429479e+00   5.1000000e-01
   1.1547630e+00   5.1333333e-01
   1.1576358e+00   5.1666667e-01
   1.1591167e+00   5.2000000e-01
   1.1598994e+00   5.2333333e-01
   1.1623304e+00   5.2666667e-01
   1.1628810e+00   5.3000000e-01
   1.1722159e+00   5.3333333e-01
   1.1726447e+00   5.3666667e-01
   1.1736401e+00   5.4000000e-01
   1.1760905e+00   5.4333333e-01
   1.1769417e+00   5.4666667e-01
   1.1787500e+00   5.5000000e-01
   1.1823151e+00   5.5333333e-01
   1.1847419e+00   5.5666667e-01
   1.1869068e+00   5.6000000e-01
   1.1878337e+00   5.6333333e-01
   1.1889850e+00   5.6666667e-01
   1.1905721e+00   5.7000000e-01
   1.1909339e+00   5.7333333e-01
   1.1914544e+00   5.7666667e-01
   1.1919903e+00   5.8000000e-01
   1.1943427e+00   5.8333333e-01
   1.1945648e+00   5.8666667e-01
   1.1947591e+00   5.9000000e-01
   1.1952328e+00   5.9333333e-01
   1.1966288e+00   5.9666667e-01
   1.1977028e+00   6.0000000e-01
   1.2013797e+00   6.0333333e-01
   1.2024975e+00   6.0666667e-01
   1.2051182e+00   6.1000000e-01
   1.2078869e+00   6.1333333e-01
   1.2130306e+00   6.1666667e-01
   1.2131551e+00   6.2000000e-01
   1.2132200e+00   6.2333333e-01
   1.2136717e+00   6.2666667e-01
   1.2157806e+00   6.3000000e-01
   1.2165631e+00   6.3333333e-01
   1.2227441e+00   6.3666667e-01
   1.2239832e+00   6.4000000e-01
   1.2249157e+00   6.4333333e-01
   1.2251348e+00   6.4666667e-01
   1.2259522e+00   6.5000000e-01
   1.2282098e+00   6.5333333e-01
   1.2311862e+00   6.5666667e-01
   1.2321951e+00   6.6000000e-01
   1.2334409e+00   6.6333333e-01
   1.2423722e+00   6.6666667e-01
   1.2434781e+00   6.7000000e-01
   1.2441778e+00   6.7333333e-01
   1.2454237e+00   6.7666667e-01
   1.2460010e+00   6.8000000e-01
   1.2465979e+00   6.8333333e-01
   1.2493355e+00   6.8666667e-01
   1.2544625e+00   6.9000000e-01
   1.2562641e+00   6.9333333e-01
   1.2563309e+00   6.9666667e-01
   1.2608806e+00   7.0000000e-01
   1.2609168e+00   7.0333333e-01
   1.2618738e+00   7.0666667e-01
   1.2624361e+00   7.1000000e-01
   1.2676488e+00   7.1333333e-01
   1.2713938e+00   7.1666667e-01
   1.2766481e+00   7.2000000e-01
   1.2796847e+00   7.2333333e-01
   1.2810837e+00   7.2666667e-01
   1.2820198e+00   7.3000000e-01
   1.2838729e+00   7.3333333e-01
   1.2869184e+00   7.3666667e-01
   1.2924245e+00   7.4000000e-01
   1.2926603e+00   7.4333333e-01
   1.2959417e+00   7.4666667e-01
   1.3018442e+00   7.5000000e-01
   1.3032304e+00   7.5333333e-01
   1.3037831e+00   7.5666667e-01
   1.3056696e+00   7.6000000e-01
   1.3073116e+00   7.6333333e-01
   1.3090169e+00   7.6666667e-01
   1.3091525e+00   7.7000000e-01
   1.3111418e+00   7.7333333e-01
   1.3123524e+00   7.7666667e-01
   1.3144696e+00   7.8000000e-01
   1.3161898e+00   7.8333333e-01
   1.3179157e+00   7.8666667e-01
   1.3207251e+00   7.9000000e-01
   1.3261322e+00   7.9333333e-01
   1.3261826e+00   7.9666667e-01
   1.3323103e+00   8.0000000e-01
   1.3337061e+00   8.0333333e-01
   1.3348460e+00   8.0666667e-01
   1.3354242e+00   8.1000000e-01
   1.3374346e+00   8.1333333e-01
   1.3378134e+00   8.1666667e-01
   1.3447558e+00   8.2000000e-01
   1.3457335e+00   8.2333333e-01
   1.3568770e+00   8.2666667e-01
   1.3572688e+00   8.3000000e-01
   1.3596208e+00   8.3333333e-01
   1.3599506e+00   8.3666667e-01
   1.3649009e+00   8.4000000e-01
   1.3671607e+00   8.4333333e-01
   1.3690755e+00   8.4666667e-01
   1.3754459e+00   8.5000000e-01
   1.3793202e+00   8.5333333e-01
   1.3796718e+00   8.5666667e-01
   1.3806032e+00   8.6000000e-01
   1.3816983e+00   8.6333333e-01
   1.3864401e+00   8.6666667e-01
   1.3865780e+00   8.7000000e-01
   1.3893202e+00   8.7333333e-01
   1.3907193e+00   8.7666667e-01
   1.3991721e+00   8.8000000e-01
   1.4051358e+00   8.8333333e-01
   1.4116461e+00   8.8666667e-01
   1.4232322e+00   8.9000000e-01
   1.4361706e+00   8.9333333e-01
   1.4379175e+00   8.9666667e-01
   1.4395888e+00   9.0000000e-01
   1.4399388e+00   9.0333333e-01
   1.4457495e+00   9.0666667e-01
   1.4625646e+00   9.1000000e-01
   1.4756857e+00   9.1333333e-01
   1.4780130e+00   9.1666667e-01
   1.4807449e+00   9.2000000e-01
   1.4826583e+00   9.2333333e-01
   1.4918083e+00   9.2666667e-01
   1.4936984e+00   9.3000000e-01
   1.5008614e+00   9.3333333e-01
   1.5036671e+00   9.3666667e-01
   1.5083665e+00   9.4000000e-01
   1.5100063e+00   9.4333333e-01
   1.5101119e+00   9.4666667e-01
   1.5359681e+00   9.5000000e-01
   1.5408446e+00   9.5333333e-01
   1.5572376e+00   9.5666667e-01
   1.5824903e+00   9.6000000e-01
   1.5834027e+00   9.6333333e-01
   1.5919024e+00   9.6666667e-01
   1.6243038e+00   9.7000000e-01
   1.6785738e+00   9.7333333e-01
   1.6852401e+00   9.7666667e-01
   1.7225158e+00   9.8000000e-01
   1.7372404e+00   9.8333333e-01
   1.7649534e+00   9.8666667e-01
   1.8402663e+00   9.9000000e-01
   2.0796164e+00   9.9333333e-01
   2.1322050e+00   9.9666667e-01
 


==> figure/plot1b/08_std10m2red5_rd.txt <==
	x		y
   6.5232775e-01   0.0000000e+00
   6.5232775e-01   3.3333333e-03
   7.5420443e-01   6.6666667e-03
   7.8101802e-01   1.0000000e-02
   7.9318082e-01   1.3333333e-02
   8.0345360e-01   1.6666667e-02
   8.0555311e-01   2.0000000e-02
   8.0928220e-01   2.3333333e-02
   8.1947037e-01   2.6666667e-02
   8.2601774e-01   3.0000000e-02
   8.2944665e-01   3.3333333e-02
   8.5725510e-01   3.6666667e-02
   8.7081463e-01   4.0000000e-02
   8.7429942e-01   4.3333333e-02
   8.7706697e-01   4.6666667e-02
   8.8099853e-01   5.0000000e-02
   8.8124154e-01   5.3333333e-02
   8.8774549e-01   5.6666667e-02
   8.9173321e-01   6.0000000e-02
   8.9224798e-01   6.3333333e-02
   8.9266863e-01   6.6666667e-02
   8.9342464e-01   7.0000000e-02
   8.9732011e-01   7.3333333e-02
   8.9783962e-01   7.6666667e-02
   8.9974173e-01   8.0000000e-02
   9.0102508e-01   8.3333333e-02
   9.0104703e-01   8.6666667e-02
   9.0158631e-01   9.0000000e-02
   9.0203315e-01   9.3333333e-02
   9.0604119e-01   9.6666667e-02
   9.0779350e-01   1.0000000e-01
   9.0879499e-01   1.0333333e-01
   9.0927368e-01   1.0666667e-01
   9.0962505e-01   1.1000000e-01
   9.1266720e-01   1.1333333e-01
   9.1352718e-01   1.1666667e-01
   9.1393058e-01   1.2000000e-01
   9.1415845e-01   1.2333333e-01
   9.1486075e-01   1.2666667e-01
   9.1886722e-01   1.3000000e-01
   9.1977002e-01   1.3333333e-01
   9.2031944e-01   1.3666667e-01
   9.2853980e-01   1.4000000e-01
   9.3016362e-01   1.4333333e-01
   9.3255975e-01   1.4666667e-01
   9.3302557e-01   1.5000000e-01
   9.3368163e-01   1.5333333e-01
   9.3413790e-01   1.5666667e-01
   9.3414901e-01   1.6000000e-01
   9.3616354e-01   1.6333333e-01
   9.3651162e-01   1.6666667e-01
   9.3711580e-01   1.7000000e-01
   9.3835496e-01   1.7333333e-01
   9.3851559e-01   1.7666667e-01
   9.3857432e-01   1.8000000e-01
   9.3996231e-01   1.8333333e-01
   9.4048723e-01   1.8666667e-01
   9.4247702e-01   1.9000000e-01
   9.4351379e-01   1.9333333e-01
   9.4413854e-01   1.9666667e-01
   9.4841694e-01   2.0000000e-01
   9.4887262e-01   2.0333333e-01
   9.4908041e-01   2.0666667e-01
   9.4982603e-01   2.1000000e-01
   9.4989912e-01   2.1333333e-01
   9.4998998e-01   2.1666667e-01
   9.5018302e-01   2.2000000e-01
   9.5031297e-01   2.2333333e-01
   9.5060023e-01   2.2666667e-01
   9.5073539e-01   2.3000000e-01
   9.5111028e-01   2.3333333e-01
   9.5127587e-01   2.3666667e-01
   9.5133137e-01   2.4000000e-01
   9.5150271e-01   2.4333333e-01
   9.5153594e-01   2.4666667e-01
   9.5176040e-01   2.5000000e-01
   9.5185844e-01   2.5333333e-01
   9.5187188e-01   2.5666667e-01
   9.5202915e-01   2.6000000e-01
   9.5254066e-01   2.6333333e-01
   9.5289924e-01   2.6666667e-01
   9.5333138e-01   2.7000000e-01
   9.5364522e-01   2.7333333e-01
   9.5368865e-01   2.7666667e-01
   9.5406762e-01   2.8000000e-01
   9.5423109e-01   2.8333333e-01
   9.5428814e-01   2.8666667e-01
   9.5438836e-01   2.9000000e-01
   9.5596659e-01   2.9333333e-01
   9.5611563e-01   2.9666667e-01
   9.5644616e-01   3.0000000e-01
   9.5687462e-01   3.0333333e-01
   9.5690774e-01   3.0666667e-01
   9.5711569e-01   3.1000000e-01
   9.5733280e-01   3.1333333e-01
   9.5769696e-01   3.1666667e-01
   9.5846050e-01   3.2000000e-01
   9.5920013e-01   3.2333333e-01
   9.5972118e-01   3.2666667e-01
   9.5987794e-01   3.3000000e-01
   9.6004038e-01   3.3333333e-01
   9.6036005e-01   3.3666667e-01
   9.6037900e-01   3.4000000e-01
   9.6038856e-01   3.4333333e-01
   9.6043223e-01   3.4666667e-01
   9.6056897e-01   3.5000000e-01
   9.6073887e-01   3.5333333e-01
   9.6080471e-01   3.5666667e-01
   9.6092360e-01   3.6000000e-01
   9.6110414e-01   3.6333333e-01
   9.6112342e-01   3.6666667e-01
   9.6147753e-01   3.7000000e-01
   9.6153717e-01   3.7333333e-01
   9.6177900e-01   3.7666667e-01
   9.6212454e-01   3.8000000e-01
   9.6283419e-01   3.8333333e-01
   9.6292760e-01   3.8666667e-01
   9.6310140e-01   3.9000000e-01
   9.6314743e-01   3.9333333e-01
   9.6325748e-01   3.9666667e-01
   9.6330577e-01   4.0000000e-01
   9.6357133e-01   4.0333333e-01
   9.6373663e-01   4.0666667e-01
   9.6383818e-01   4.1000000e-01
   9.6385940e-01   4.1333333e-01
   9.6386291e-01   4.1666667e-01
   9.6391442e-01   4.2000000e-01
   9.6437598e-01   4.2333333e-01
   9.6455230e-01   4.2666667e-01
   9.6464167e-01   4.3000000e-01
   9.6510410e-01   4.3333333e-01
   9.6557498e-01   4.3666667e-01
   9.6586551e-01   4.4000000e-01
   9.6640454e-01   4.4333333e-01
   9.6701394e-01   4.4666667e-01
   9.6719196e-01   4.5000000e-01
   9.6719488e-01   4.5333333e-01
   9.6831518e-01   4.5666667e-01
   9.6837609e-01   4.6000000e-01
   9.6842247e-01   4.6333333e-01
   9.6889419e-01   4.6666667e-01
   9.6895255e-01   4.7000000e-01
   9.6900081e-01   4.7333333e-01
   9.6908866e-01   4.7666667e-01
   9.6932653e-01   4.8000000e-01
   9.6943338e-01   4.8333333e-01
   9.6949930e-01   4.8666667e-01
   9.6952731e-01   4.9000000e-01
   9.7015557e-01   4.9333333e-01
   9.7033657e-01   4.9666667e-01
   9.7088978e-01   5.0000000e-01
   9.7113716e-01   5.0333333e-01
   9.7134083e-01   5.0666667e-01
   9.7152155e-01   5.1000000e-01
   9.7175275e-01   5.1333333e-01
   9.7177975e-01   5.1666667e-01
   9.7222971e-01   5.2000000e-01
   9.7246978e-01   5.2333333e-01
   9.7261908e-01   5.2666667e-01
   9.7406794e-01   5.3000000e-01
   9.7414627e-01   5.3333333e-01
   9.7419322e-01   5.3666667e-01
   9.7436626e-01   5.4000000e-01
   9.7452135e-01   5.4333333e-01
   9.7668524e-01   5.4666667e-01
   9.7710599e-01   5.5000000e-01
   9.7738909e-01   5.5333333e-01
   9.7864984e-01   5.5666667e-01
   9.8006958e-01   5.6000000e-01
   9.8017490e-01   5.6333333e-01
   9.8033497e-01   5.6666667e-01
   9.8042214e-01   5.7000000e-01
   9.8045111e-01   5.7333333e-01
   9.8090044e-01   5.7666667e-01
   9.8144737e-01   5.8000000e-01
   9.8160752e-01   5.8333333e-01
   9.8184386e-01   5.8666667e-01
   9.8234767e-01   5.9000000e-01
   9.8247141e-01   5.9333333e-01
   9.8290316e-01   5.9666667e-01
   9.8301580e-01   6.0000000e-01
   9.8363327e-01   6.0333333e-01
   9.8373182e-01   6.0666667e-01
   9.8403104e-01   6.1000000e-01
   9.8454422e-01   6.1333333e-01
   9.8478721e-01   6.1666667e-01
   9.8480257e-01   6.2000000e-01
   9.8496927e-01   6.2333333e-01
   9.8527191e-01   6.2666667e-01
   9.8546199e-01   6.3000000e-01
   9.8550249e-01   6.3333333e-01
   9.8587564e-01   6.3666667e-01
   9.8605923e-01   6.4000000e-01
   9.8621672e-01   6.4333333e-01
   9.8637525e-01   6.4666667e-01
   9.8706543e-01   6.5000000e-01
   9.8717141e-01   6.5333333e-01
   9.8764230e-01   6.5666667e-01
   9.8764528e-01   6.6000000e-01
   9.8778365e-01   6.6333333e-01
   9.8795404e-01   6.6666667e-01
   9.8798565e-01   6.7000000e-01
   9.8802063e-01   6.7333333e-01
   9.8802439e-01   6.7666667e-01
   9.8805193e-01   6.8000000e-01
   9.8812884e-01   6.8333333e-01
   9.8837813e-01   6.8666667e-01
   9.8845933e-01   6.9000000e-01
   9.8907661e-01   6.9333333e-01
   9.8918390e-01   6.9666667e-01
   9.8930823e-01   7.0000000e-01
   9.8936594e-01   7.0333333e-01
   9.8944192e-01   7.0666667e-01
   9.8966391e-01   7.1000000e-01
   9.8968280e-01   7.1333333e-01
   9.8992538e-01   7.1666667e-01
   9.9045386e-01   7.2000000e-01
   9.9049011e-01   7.2333333e-01
   9.9057374e-01   7.2666667e-01
   9.9057764e-01   7.3000000e-01
   9.9062362e-01   7.3333333e-01
   9.9064047e-01   7.3666667e-01
   9.9067988e-01   7.4000000e-01
   9.9072030e-01   7.4333333e-01
   9.9080698e-01   7.4666667e-01
   9.9082015e-01   7.5000000e-01
   9.9101051e-01   7.5333333e-01
   9.9101797e-01   7.5666667e-01
   9.9103212e-01   7.6000000e-01
   9.9106513e-01   7.6333333e-01
   9.9109218e-01   7.6666667e-01
   9.9120064e-01   7.7000000e-01
   9.9139759e-01   7.7333333e-01
   9.9140205e-01   7.7666667e-01
   9.9143617e-01   7.8000000e-01
   9.9149801e-01   7.8333333e-01
   9.9161166e-01   7.8666667e-01
   9.9168522e-01   7.9000000e-01
   9.9171539e-01   7.9333333e-01
   9.9191320e-01   7.9666667e-01
   9.9205241e-01   8.0000000e-01
   9.9214771e-01   8.0333333e-01
   9.9218731e-01   8.0666667e-01
   9.9218755e-01   8.1000000e-01
   9.9219632e-01   8.1333333e-01
   9.9228057e-01   8.1666667e-01
   9.9229839e-01   8.2000000e-01
   9.9236254e-01   8.2333333e-01
   9.9248132e-01   8.2666667e-01
   9.9254491e-01   8.3000000e-01
   9.9255057e-01   8.3333333e-01
   9.9263455e-01   8.3666667e-01
   9.9280134e-01   8.4000000e-01
   9.9293722e-01   8.4333333e-01
   9.9299206e-01   8.4666667e-01
   9.9300560e-01   8.5000000e-01
   9.9309355e-01   8.5333333e-01
   9.9314778e-01   8.5666667e-01
   9.9317957e-01   8.6000000e-01
   9.9341567e-01   8.6333333e-01
   9.9342548e-01   8.6666667e-01
   9.9364337e-01   8.7000000e-01
   9.9365796e-01   8.7333333e-01
   9.9368736e-01   8.7666667e-01
   9.9385489e-01   8.8000000e-01
   9.9387430e-01   8.8333333e-01
   9.9411113e-01   8.8666667e-01
   9.9422581e-01   8.9000000e-01
   9.9428309e-01   8.9333333e-01
   9.9432861e-01   8.9666667e-01
   9.9435208e-01   9.0000000e-01
   9.9461963e-01   9.0333333e-01
   9.9479291e-01   9.0666667e-01
   9.9482061e-01   9.1000000e-01
   9.9485602e-01   9.1333333e-01
   9.9487739e-01   9.1666667e-01
   9.9522695e-01   9.2000000e-01
   9.9530980e-01   9.2333333e-01
   9.9549165e-01   9.2666667e-01
   9.9567002e-01   9.3000000e-01
   9.9645611e-01   9.3333333e-01
   9.9650810e-01   9.3666667e-01
   9.9665681e-01   9.4000000e-01
   9.9677429e-01   9.4333333e-01
   9.9750924e-01   9.4666667e-01
   9.9770918e-01   9.5000000e-01
   9.9771074e-01   9.5333333e-01
   9.9771713e-01   9.5666667e-01
   9.9772281e-01   9.6000000e-01
   9.9775719e-01   9.6333333e-01
   9.9777928e-01   9.6666667e-01
   9.9783156e-01   9.7000000e-01
   9.9785101e-01   9.7333333e-01
   9.9814932e-01   9.7666667e-01
   9.9859931e-01   9.8000000e-01
   1.0017624e+00   9.8333333e-01
   1.0477658e+00   9.8666667e-01
   1.0646807e+00   9.9000000e-01
   1.0895808e+00   9.9333333e-01
   1.3775886e+00   9.9666667e-01


==> figure/plot1b/p07/01_std10m2red2_sy.txt <==
	x		y
   6.2699004e-01   0.0000000e+00
   6.2699004e-01   3.3333333e-03
   6.7118216e-01   6.6666667e-03
   7.1509221e-01   1.0000000e-02
   7.3436187e-01   1.3333333e-02
   7.8535175e-01   1.6666667e-02
   7.8843107e-01   2.0000000e-02
   7.9423020e-01   2.3333333e-02
   8.0538233e-01   2.6666667e-02
   8.2456816e-01   3.0000000e-02
   8.3201953e-01   3.3333333e-02
   8.3892265e-01   3.6666667e-02
   8.3999841e-01   4.0000000e-02
   8.4214222e-01   4.3333333e-02
   8.6084672e-01   4.6666667e-02
   8.6826724e-01   5.0000000e-02
   8.7372090e-01   5.3333333e-02
   8.8323025e-01   5.6666667e-02
   8.8607241e-01   6.0000000e-02
   8.9672925e-01   6.3333333e-02
   9.0052213e-01   6.6666667e-02
   9.0604270e-01   7.0000000e-02
   9.0758099e-01   7.3333333e-02
   9.1125150e-01   7.6666667e-02
   9.2389561e-01   8.0000000e-02
   9.2536912e-01   8.3333333e-02
   9.2999401e-01   8.6666667e-02
   9.3030959e-01   9.0000000e-02
   9.3067326e-01   9.3333333e-02
   9.4409542e-01   9.6666667e-02
   9.4547832e-01   1.0000000e-01
   9.4656796e-01   1.0333333e-01
   9.5108212e-01   1.0666667e-01
   9.5707700e-01   1.1000000e-01
   9.6020226e-01   1.1333333e-01
   9.6173761e-01   1.1666667e-01
   9.6407621e-01   1.2000000e-01
   9.6454939e-01   1.2333333e-01
   9.6614557e-01   1.2666667e-01
   9.6653001e-01   1.3000000e-01
   9.6828415e-01   1.3333333e-01
   9.6926870e-01   1.3666667e-01
   9.6986462e-01   1.4000000e-01
   9.7249900e-01   1.4333333e-01
   9.7339957e-01   1.4666667e-01
   9.7359046e-01   1.5000000e-01
   9.7372814e-01   1.5333333e-01
   9.7532922e-01   1.5666667e-01
   9.7837281e-01   1.6000000e-01
   9.8032833e-01   1.6333333e-01
   9.8060592e-01   1.6666667e-01
   9.8147511e-01   1.7000000e-01
   9.8265930e-01   1.7333333e-01
   9.8282932e-01   1.7666667e-01
   9.8403818e-01   1.8000000e-01
   9.8480587e-01   1.8333333e-01
   9.8512639e-01   1.8666667e-01
   9.8520051e-01   1.9000000e-01
   9.8555437e-01   1.9333333e-01
   9.8587743e-01   1.9666667e-01
   9.8676179e-01   2.0000000e-01
   9.8814659e-01   2.0333333e-01
   9.8825611e-01   2.0666667e-01
   9.8968246e-01   2.1000000e-01
   9.9039722e-01   2.1333333e-01
   9.9050435e-01   2.1666667e-01
   9.9080590e-01   2.2000000e-01
   9.9126746e-01   2.2333333e-01
   9.9328432e-01   2.2666667e-01
   9.9338856e-01   2.3000000e-01
   9.9360817e-01   2.3333333e-01
   9.9429586e-01   2.3666667e-01
   9.9525215e-01   2.4000000e-01
   9.9539875e-01   2.4333333e-01
   9.9565050e-01   2.4666667e-01
   9.9631485e-01   2.5000000e-01
   9.9979025e-01   2.5333333e-01
   9.9979990e-01   2.5666667e-01
   9.9979997e-01   2.6000000e-01
   9.9979998e-01   2.6333333e-01
   9.9980002e-01   2.6666667e-01
   9.9980002e-01   2.7000000e-01
   9.9980002e-01   2.7333333e-01
   9.9980144e-01   2.7666667e-01
   9.9981411e-01   2.8000000e-01
   1.0000002e+00   2.8333333e-01
   1.0000619e+00   2.8666667e-01
   1.0102773e+00   2.9000000e-01
   1.0106210e+00   2.9333333e-01
   1.0142749e+00   2.9666667e-01
   1.0147121e+00   3.0000000e-01
   1.0163886e+00   3.0333333e-01
   1.0181935e+00   3.0666667e-01
   1.0195391e+00   3.1000000e-01
   1.0242515e+00   3.1333333e-01
   1.0293095e+00   3.1666667e-01
   1.0294862e+00   3.2000000e-01
   1.0367282e+00   3.2333333e-01
   1.0402076e+00   3.2666667e-01
   1.0425732e+00   3.3000000e-01
   1.0430284e+00   3.3333333e-01
   1.0440207e+00   3.3666667e-01
   1.0450772e+00   3.4000000e-01
   1.0484794e+00   3.4333333e-01
   1.0485286e+00   3.4666667e-01
   1.0491191e+00   3.5000000e-01
   1.0532051e+00   3.5333333e-01
   1.0540616e+00   3.5666667e-01
   1.0557342e+00   3.6000000e-01
   1.0557845e+00   3.6333333e-01
   1.0567214e+00   3.6666667e-01
   1.0584377e+00   3.7000000e-01
   1.0634666e+00   3.7333333e-01
   1.0776842e+00   3.7666667e-01
   1.0820804e+00   3.8000000e-01
   1.0823167e+00   3.8333333e-01
   1.0854187e+00   3.8666667e-01
   1.0967177e+00   3.9000000e-01
   1.0971062e+00   3.9333333e-01
   1.0987361e+00   3.9666667e-01
   1.0992728e+00   4.0000000e-01
   1.1005769e+00   4.0333333e-01
   1.1081774e+00   4.0666667e-01
   1.1153898e+00   4.1000000e-01
   1.1160420e+00   4.1333333e-01
   1.1181220e+00   4.1666667e-01
   1.1233592e+00   4.2000000e-01
   1.1276749e+00   4.2333333e-01
   1.1279238e+00   4.2666667e-01
   1.1287034e+00   4.3000000e-01
   1.1315155e+00   4.3333333e-01
   1.1325272e+00   4.3666667e-01
   1.1341182e+00   4.4000000e-01
   1.1353137e+00   4.4333333e-01
   1.1414561e+00   4.4666667e-01
   1.1444479e+00   4.5000000e-01
   1.1493438e+00   4.5333333e-01
   1.1512273e+00   4.5666667e-01
   1.1516091e+00   4.6000000e-01
   1.1527517e+00   4.6333333e-01
   1.1588753e+00   4.6666667e-01
   1.1640724e+00   4.7000000e-01
   1.1652063e+00   4.7333333e-01
   1.1687407e+00   4.7666667e-01
   1.1723755e+00   4.8000000e-01
   1.1745833e+00   4.8333333e-01
   1.1791099e+00   4.8666667e-01
   1.1894154e+00   4.9000000e-01
   1.1912343e+00   4.9333333e-01
   1.2024348e+00   4.9666667e-01
   1.2043910e+00   5.0000000e-01
   1.2047784e+00   5.0333333e-01
   1.2063854e+00   5.0666667e-01
   1.2269854e+00   5.1000000e-01
   1.2310341e+00   5.1333333e-01
   1.2316632e+00   5.1666667e-01
   1.2335190e+00   5.2000000e-01
   1.2357036e+00   5.2333333e-01
   1.2359117e+00   5.2666667e-01
   1.2405442e+00   5.3000000e-01
   1.2437245e+00   5.3333333e-01
   1.2506587e+00   5.3666667e-01
   1.2527566e+00   5.4000000e-01
   1.2558157e+00   5.4333333e-01
   1.2559862e+00   5.4666667e-01
   1.2567798e+00   5.5000000e-01
   1.2572720e+00   5.5333333e-01
   1.2621298e+00   5.5666667e-01
   1.2675123e+00   5.6000000e-01
   1.2730637e+00   5.6333333e-01
   1.2742579e+00   5.6666667e-01
   1.2832336e+00   5.7000000e-01
   1.2966040e+00   5.7333333e-01
   1.2982442e+00   5.7666667e-01
   1.2984670e+00   5.8000000e-01
   1.3047403e+00   5.8333333e-01
   1.3054900e+00   5.8666667e-01
   1.3119646e+00   5.9000000e-01
   1.3123206e+00   5.9333333e-01
   1.3160137e+00   5.9666667e-01
   1.3204085e+00   6.0000000e-01
   1.3224738e+00   6.0333333e-01
   1.3238686e+00   6.0666667e-01
   1.3324125e+00   6.1000000e-01
   1.3393097e+00   6.1333333e-01
   1.3410719e+00   6.1666667e-01
   1.3433570e+00   6.2000000e-01
   1.3566188e+00   6.2333333e-01
   1.3613424e+00   6.2666667e-01
   1.3631906e+00   6.3000000e-01
   1.3764144e+00   6.3333333e-01
   1.3804680e+00   6.3666667e-01
   1.3842486e+00   6.4000000e-01
   1.3912387e+00   6.4333333e-01
   1.3959873e+00   6.4666667e-01
   1.4021752e+00   6.5000000e-01
   1.4025983e+00   6.5333333e-01
   1.4053996e+00   6.5666667e-01
   1.4116992e+00   6.6000000e-01
   1.4179678e+00   6.6333333e-01
   1.4243752e+00   6.6666667e-01
   1.4315321e+00   6.7000000e-01
   1.4338038e+00   6.7333333e-01
   1.4355625e+00   6.7666667e-01
   1.4430368e+00   6.8000000e-01
   1.4431104e+00   6.8333333e-01
   1.4431731e+00   6.8666667e-01
   1.4451551e+00   6.9000000e-01
   1.4512793e+00   6.9333333e-01
   1.4514525e+00   6.9666667e-01
   1.4708587e+00   7.0000000e-01
   1.4711575e+00   7.0333333e-01
   1.4746675e+00   7.0666667e-01
   1.4773716e+00   7.1000000e-01
   1.4886047e+00   7.1333333e-01
   1.4889044e+00   7.1666667e-01
   1.4951609e+00   7.2000000e-01
   1.5085862e+00   7.2333333e-01
   1.5171553e+00   7.2666667e-01
   1.5212999e+00   7.3000000e-01
   1.5295538e+00   7.3333333e-01
   1.5391074e+00   7.3666667e-01
   1.5442558e+00   7.4000000e-01
   1.5471361e+00   7.4333333e-01
   1.5477361e+00   7.4666667e-01
   1.5490378e+00   7.5000000e-01
   1.5602406e+00   7.5333333e-01
   1.5613457e+00   7.5666667e-01
   1.5622996e+00   7.6000000e-01
   1.5624627e+00   7.6333333e-01
   1.5662621e+00   7.6666667e-01
   1.5747150e+00   7.7000000e-01
   1.5778531e+00   7.7333333e-01
   1.5803864e+00   7.7666667e-01
   1.5821750e+00   7.8000000e-01
   1.5852063e+00   7.8333333e-01
   1.5928664e+00   7.8666667e-01
   1.6044965e+00   7.9000000e-01
   1.6045342e+00   7.9333333e-01
   1.6057020e+00   7.9666667e-01
   1.6185972e+00   8.0000000e-01
   1.6333533e+00   8.0333333e-01
   1.6404375e+00   8.0666667e-01
   1.6453670e+00   8.1000000e-01
   1.6493257e+00   8.1333333e-01
   1.6542035e+00   8.1666667e-01
   1.6588288e+00   8.2000000e-01
   1.6718954e+00   8.2333333e-01
   1.6865796e+00   8.2666667e-01
   1.6972350e+00   8.3000000e-01
   1.6976752e+00   8.3333333e-01
   1.7021857e+00   8.3666667e-01
   1.7038168e+00   8.4000000e-01
   1.7085412e+00   8.4333333e-01
   1.7180123e+00   8.4666667e-01
   1.7251213e+00   8.5000000e-01
   1.7261825e+00   8.5333333e-01
   1.7485230e+00   8.5666667e-01
   1.7669327e+00   8.6000000e-01
   1.7784790e+00   8.6333333e-01
   1.7872435e+00   8.6666667e-01
   1.8047555e+00   8.7000000e-01
   1.8177572e+00   8.7333333e-01
   1.8248613e+00   8.7666667e-01
   1.8269713e+00   8.8000000e-01
   1.8378266e+00   8.8333333e-01
   1.8387852e+00   8.8666667e-01
   1.8572624e+00   8.9000000e-01
   1.8613143e+00   8.9333333e-01
   1.8764534e+00   8.9666667e-01
   1.8878352e+00   9.0000000e-01
   1.8883525e+00   9.0333333e-01
   1.9025038e+00   9.0666667e-01
   1.9138808e+00   9.1000000e-01
   1.9230852e+00   9.1333333e-01
   1.9288185e+00   9.1666667e-01
   1.9311787e+00   9.2000000e-01
   1.9348448e+00   9.2333333e-01
   1.9482610e+00   9.2666667e-01
   1.9519916e+00   9.3000000e-01
   1.9536944e+00   9.3333333e-01
   1.9542789e+00   9.3666667e-01
   1.9625260e+00   9.4000000e-01
   2.0260033e+00   9.4333333e-01
   2.0834069e+00   9.4666667e-01
   2.0863956e+00   9.5000000e-01
   2.1070388e+00   9.5333333e-01
   2.1258717e+00   9.5666667e-01
   2.1338383e+00   9.6000000e-01
   2.1392834e+00   9.6333333e-01
   2.1429173e+00   9.6666667e-01
   2.1623589e+00   9.7000000e-01
   2.1813652e+00   9.7333333e-01
   2.2387956e+00   9.7666667e-01
   2.4512618e+00   9.8000000e-01


==> figure/plot1b/p07/02_std10m2red2_rd.txt <==
	x		y
   6.8839074e-01   0.0000000e+00
   6.8839074e-01   3.3333333e-03
   6.9419730e-01   6.6666667e-03
   7.3760285e-01   1.0000000e-02
   7.4344770e-01   1.3333333e-02
   7.5227382e-01   1.6666667e-02
   7.5324172e-01   2.0000000e-02
   8.0118848e-01   2.3333333e-02
   8.1794904e-01   2.6666667e-02
   8.3967669e-01   3.0000000e-02
   8.5232967e-01   3.3333333e-02
   8.5317697e-01   3.6666667e-02
   8.6421393e-01   4.0000000e-02
   8.6512564e-01   4.3333333e-02
   8.7073040e-01   4.6666667e-02
   8.7270836e-01   5.0000000e-02
   8.7288529e-01   5.3333333e-02
   8.7801029e-01   5.6666667e-02
   8.7900179e-01   6.0000000e-02
   8.8221076e-01   6.3333333e-02
   8.8261352e-01   6.6666667e-02
   8.8328991e-01   7.0000000e-02
   8.8473679e-01   7.3333333e-02
   8.8984029e-01   7.6666667e-02
   8.9981422e-01   8.0000000e-02
   9.0037056e-01   8.3333333e-02
   9.0142052e-01   8.6666667e-02
   9.0273945e-01   9.0000000e-02
   9.0303467e-01   9.3333333e-02
   9.0320278e-01   9.6666667e-02
   9.0643130e-01   1.0000000e-01
   9.0664085e-01   1.0333333e-01
   9.0679682e-01   1.0666667e-01
   9.0682594e-01   1.1000000e-01
   9.1030445e-01   1.1333333e-01
   9.1771284e-01   1.1666667e-01
   9.1833182e-01   1.2000000e-01
   9.1883918e-01   1.2333333e-01
   9.1938004e-01   1.2666667e-01
   9.2243339e-01   1.3000000e-01
   9.2356194e-01   1.3333333e-01
   9.2592026e-01   1.3666667e-01
   9.2632569e-01   1.4000000e-01
   9.2693581e-01   1.4333333e-01
   9.2795352e-01   1.4666667e-01
   9.2999279e-01   1.5000000e-01
   9.3091746e-01   1.5333333e-01
   9.3198010e-01   1.5666667e-01
   9.3280381e-01   1.6000000e-01
   9.3379240e-01   1.6333333e-01
   9.3607285e-01   1.6666667e-01
   9.3631843e-01   1.7000000e-01
   9.3937831e-01   1.7333333e-01
   9.3963969e-01   1.7666667e-01
   9.4156428e-01   1.8000000e-01
   9.4224779e-01   1.8333333e-01
   9.4241715e-01   1.8666667e-01
   9.4302779e-01   1.9000000e-01
   9.4398924e-01   1.9333333e-01
   9.4622369e-01   1.9666667e-01
   9.4689170e-01   2.0000000e-01
   9.4689407e-01   2.0333333e-01
   9.4836812e-01   2.0666667e-01
   9.4915488e-01   2.1000000e-01
   9.5011397e-01   2.1333333e-01
   9.5045930e-01   2.1666667e-01
   9.5133243e-01   2.2000000e-01
   9.5177392e-01   2.2333333e-01
   9.5237309e-01   2.2666667e-01
   9.5364310e-01   2.3000000e-01
   9.5445414e-01   2.3333333e-01
   9.5454065e-01   2.3666667e-01
   9.5477056e-01   2.4000000e-01
   9.5612447e-01   2.4333333e-01
   9.5648720e-01   2.4666667e-01
   9.5664056e-01   2.5000000e-01
   9.5765721e-01   2.5333333e-01
   9.5839989e-01   2.5666667e-01
   9.5900457e-01   2.6000000e-01
   9.6005339e-01   2.6333333e-01
   9.6144051e-01   2.6666667e-01
   9.6196818e-01   2.7000000e-01
   9.6328076e-01   2.7333333e-01
   9.6413142e-01   2.7666667e-01
   9.6445432e-01   2.8000000e-01
   9.6544931e-01   2.8333333e-01
   9.6560113e-01   2.8666667e-01
   9.6585615e-01   2.9000000e-01
   9.6597420e-01   2.9333333e-01
   9.6632444e-01   2.9666667e-01
   9.6651600e-01   3.0000000e-01
   9.6709158e-01   3.0333333e-01
   9.6727291e-01   3.0666667e-01
   9.6793942e-01   3.1000000e-01
   9.6798269e-01   3.1333333e-01
   9.6839182e-01   3.1666667e-01
   9.6902259e-01   3.2000000e-01
   9.6902641e-01   3.2333333e-01
   9.6963941e-01   3.2666667e-01
   9.6990142e-01   3.3000000e-01
   9.7033611e-01   3.3333333e-01
   9.7093402e-01   3.3666667e-01
   9.7163855e-01   3.4000000e-01
   9.7254804e-01   3.4333333e-01
   9.7345048e-01   3.4666667e-01
   9.7414408e-01   3.5000000e-01
   9.7428549e-01   3.5333333e-01
   9.7448976e-01   3.5666667e-01
   9.7451883e-01   3.6000000e-01
   9.7457374e-01   3.6333333e-01
   9.7510469e-01   3.6666667e-01
   9.7563594e-01   3.7000000e-01
   9.7566614e-01   3.7333333e-01
   9.7588688e-01   3.7666667e-01
   9.7707397e-01   3.8000000e-01
   9.7714028e-01   3.8333333e-01
   9.7728261e-01   3.8666667e-01
   9.7766093e-01   3.9000000e-01
   9.7795845e-01   3.9333333e-01
   9.7799270e-01   3.9666667e-01
   9.7843549e-01   4.0000000e-01
   9.7869975e-01   4.0333333e-01
   9.7872233e-01   4.0666667e-01
   9.7886755e-01   4.1000000e-01
   9.7921048e-01   4.1333333e-01
   9.7972813e-01   4.1666667e-01
   9.7975880e-01   4.2000000e-01
   9.8005577e-01   4.2333333e-01
   9.8057176e-01   4.2666667e-01
   9.8062173e-01   4.3000000e-01
   9.8090562e-01   4.3333333e-01
   9.8112285e-01   4.3666667e-01
   9.8127968e-01   4.4000000e-01
   9.8150604e-01   4.4333333e-01
   9.8150928e-01   4.4666667e-01
   9.8169745e-01   4.5000000e-01
   9.8173319e-01   4.5333333e-01
   9.8173979e-01   4.5666667e-01
   9.8189523e-01   4.6000000e-01
   9.8216413e-01   4.6333333e-01
   9.8245892e-01   4.6666667e-01
   9.8248855e-01   4.7000000e-01
   9.8279304e-01   4.7333333e-01
   9.8306987e-01   4.7666667e-01
   9.8363332e-01   4.8000000e-01
   9.8396492e-01   4.8333333e-01
   9.8461332e-01   4.8666667e-01
   9.8475917e-01   4.9000000e-01
   9.8492044e-01   4.9333333e-01
   9.8513990e-01   4.9666667e-01
   9.8537017e-01   5.0000000e-01
   9.8539584e-01   5.0333333e-01
   9.8554807e-01   5.0666667e-01
   9.8604456e-01   5.1000000e-01
   9.8678316e-01   5.1333333e-01
   9.8683911e-01   5.1666667e-01
   9.8695795e-01   5.2000000e-01
   9.8701930e-01   5.2333333e-01
   9.8728947e-01   5.2666667e-01
   9.8730056e-01   5.3000000e-01
   9.8783922e-01   5.3333333e-01
   9.8802135e-01   5.3666667e-01
   9.8807623e-01   5.4000000e-01
   9.8861371e-01   5.4333333e-01
   9.8951235e-01   5.4666667e-01
   9.8962231e-01   5.5000000e-01
   9.9019286e-01   5.5333333e-01
   9.9032905e-01   5.5666667e-01
   9.9037796e-01   5.6000000e-01
   9.9044821e-01   5.6333333e-01
   9.9067659e-01   5.6666667e-01
   9.9079585e-01   5.7000000e-01
   9.9109981e-01   5.7333333e-01
   9.9114712e-01   5.7666667e-01
   9.9120884e-01   5.8000000e-01
   9.9122766e-01   5.8333333e-01
   9.9168396e-01   5.8666667e-01
   9.9173260e-01   5.9000000e-01
   9.9181380e-01   5.9333333e-01
   9.9191266e-01   5.9666667e-01
   9.9191619e-01   6.0000000e-01
   9.9229717e-01   6.0333333e-01
   9.9256618e-01   6.0666667e-01
   9.9262826e-01   6.1000000e-01
   9.9269017e-01   6.1333333e-01
   9.9274398e-01   6.1666667e-01
   9.9288795e-01   6.2000000e-01
   9.9302277e-01   6.2333333e-01
   9.9333129e-01   6.2666667e-01
   9.9344666e-01   6.3000000e-01
   9.9359890e-01   6.3333333e-01
   9.9364725e-01   6.3666667e-01
   9.9386529e-01   6.4000000e-01
   9.9414854e-01   6.4333333e-01
   9.9416123e-01   6.4666667e-01
   9.9423833e-01   6.5000000e-01
   9.9442854e-01   6.5333333e-01
   9.9448916e-01   6.5666667e-01
   9.9454612e-01   6.6000000e-01
   9.9525580e-01   6.6333333e-01
   9.9566011e-01   6.6666667e-01
   9.9567089e-01   6.7000000e-01
   9.9571712e-01   6.7333333e-01
   9.9604460e-01   6.7666667e-01
   9.9606073e-01   6.8000000e-01
   9.9621087e-01   6.8333333e-01
   9.9631666e-01   6.8666667e-01
   9.9639380e-01   6.9000000e-01
   9.9666634e-01   6.9333333e-01
   9.9677177e-01   6.9666667e-01
   9.9681816e-01   7.0000000e-01
   9.9712578e-01   7.0333333e-01
   9.9731092e-01   7.0666667e-01
   9.9748505e-01   7.1000000e-01
   9.9825958e-01   7.1333333e-01
   9.9839215e-01   7.1666667e-01
   9.9908677e-01   7.2000000e-01
   9.9915611e-01   7.2333333e-01
   9.9925204e-01   7.2666667e-01
   9.9939309e-01   7.3000000e-01
   9.9943491e-01   7.3333333e-01
   9.9953161e-01   7.3666667e-01
   9.9963186e-01   7.4000000e-01
   9.9969872e-01   7.4333333e-01
   9.9972910e-01   7.4666667e-01
   9.9981886e-01   7.5000000e-01
   9.9984998e-01   7.5333333e-01
   9.9984999e-01   7.5666667e-01
   9.9984999e-01   7.6000000e-01
   9.9985002e-01   7.6333333e-01
   9.9985226e-01   7.6666667e-01
   9.9985692e-01   7.7000000e-01
   9.9987992e-01   7.7333333e-01
   9.9987993e-01   7.7666667e-01
   9.9987993e-01   7.8000000e-01
   9.9987994e-01   7.8333333e-01
   9.9987994e-01   7.8666667e-01
   9.9987997e-01   7.9000000e-01
   9.9987998e-01   7.9333333e-01
   9.9987999e-01   7.9666667e-01
   9.9987999e-01   8.0000000e-01
   9.9988001e-01   8.0333333e-01
   9.9988001e-01   8.0666667e-01
   9.9988016e-01   8.1000000e-01
   9.9988152e-01   8.1333333e-01
   9.9998431e-01   8.1666667e-01
   9.9999953e-01   8.2000000e-01
   9.9999978e-01   8.2333333e-01
   1.0000000e+00   8.2666667e-01
   1.0000000e+00   8.3000000e-01
   1.0000000e+00   8.3333333e-01
   1.0352618e+00   8.3666667e-01
   1.0374043e+00   8.4000000e-01
   1.0419945e+00   8.4333333e-01
   1.0441165e+00   8.4666667e-01
   1.0525536e+00   8.5000000e-01
   1.0528873e+00   8.5333333e-01
   1.0565936e+00   8.5666667e-01
   1.0617633e+00   8.6000000e-01
   1.0733079e+00   8.6333333e-01
   1.0740366e+00   8.6666667e-01
   1.0808381e+00   8.7000000e-01
   1.0836189e+00   8.7333333e-01
   1.0934512e+00   8.7666667e-01
   1.1040366e+00   8.8000000e-01
   1.1129785e+00   8.8333333e-01
   1.1247601e+00   8.8666667e-01
   1.1273555e+00   8.9000000e-01
   1.1392955e+00   8.9333333e-01
   1.1439734e+00   8.9666667e-01
   1.1475084e+00   9.0000000e-01
   1.1534295e+00   9.0333333e-01
   1.1563356e+00   9.0666667e-01
   1.1570762e+00   9.1000000e-01
   1.1571782e+00   9.1333333e-01
   1.1885949e+00   9.1666667e-01
   1.2208784e+00   9.2000000e-01
   1.2269699e+00   9.2333333e-01
   1.2269769e+00   9.2666667e-01
   1.2441118e+00   9.3000000e-01
   1.2442880e+00   9.3333333e-01
   1.2516504e+00   9.3666667e-01
   1.2520243e+00   9.4000000e-01
   1.2892421e+00   9.4333333e-01
   1.2933497e+00   9.4666667e-01
   1.3057622e+00   9.5000000e-01
   1.3171144e+00   9.5333333e-01
   1.3307101e+00   9.5666667e-01
   1.3377296e+00   9.6000000e-01
   1.3466544e+00   9.6333333e-01
   1.3567089e+00   9.6666667e-01
   1.3719676e+00   9.7000000e-01
   1.5070066e+00   9.7333333e-01
   1.5755971e+00   9.7666667e-01
   1.6331247e+00   9.8000000e-01


==> figure/plot1b/p07/03_std10m2red3_sy.txt <==
	x		y
   5.0721230e-01   0.0000000e+00
   5.0721230e-01   3.3333333e-03
   6.0022712e-01   6.6666667e-03
   7.0638856e-01   1.0000000e-02
   7.0692112e-01   1.3333333e-02
   7.3454079e-01   1.6666667e-02
   7.3642486e-01   2.0000000e-02
   7.9375812e-01   2.3333333e-02
   7.9648034e-01   2.6666667e-02
   8.4590818e-01   3.0000000e-02
   8.4711245e-01   3.3333333e-02
   8.7018574e-01   3.6666667e-02
   8.7075587e-01   4.0000000e-02
   8.8168992e-01   4.3333333e-02
   8.8201120e-01   4.6666667e-02
   8.8493907e-01   5.0000000e-02
   8.9448119e-01   5.3333333e-02
   8.9732594e-01   5.6666667e-02
   9.0001217e-01   6.0000000e-02
   9.0396363e-01   6.3333333e-02
   9.0865752e-01   6.6666667e-02
   9.1155587e-01   7.0000000e-02
   9.1442372e-01   7.3333333e-02
   9.1472430e-01   7.6666667e-02
   9.1793787e-01   8.0000000e-02
   9.1832775e-01   8.3333333e-02
   9.2337761e-01   8.6666667e-02
   9.2630784e-01   9.0000000e-02
   9.3510757e-01   9.3333333e-02
   9.3614903e-01   9.6666667e-02
   9.3904581e-01   1.0000000e-01
   9.3957565e-01   1.0333333e-01
   9.4222169e-01   1.0666667e-01
   9.4532538e-01   1.1000000e-01
   9.5331647e-01   1.1333333e-01
   9.5488076e-01   1.1666667e-01
   9.5530939e-01   1.2000000e-01
   9.5735018e-01   1.2333333e-01
   9.5742862e-01   1.2666667e-01
   9.6081012e-01   1.3000000e-01
   9.6214289e-01   1.3333333e-01
   9.6274235e-01   1.3666667e-01
   9.6277030e-01   1.4000000e-01
   9.6280356e-01   1.4333333e-01
   9.6395915e-01   1.4666667e-01
   9.6462091e-01   1.5000000e-01
   9.6504312e-01   1.5333333e-01
   9.6615994e-01   1.5666667e-01
   9.6623446e-01   1.6000000e-01
   9.6986325e-01   1.6333333e-01
   9.7037596e-01   1.6666667e-01
   9.7232234e-01   1.7000000e-01
   9.7517181e-01   1.7333333e-01
   9.8072344e-01   1.7666667e-01
   9.8385270e-01   1.8000000e-01
   9.8433649e-01   1.8333333e-01
   9.8461268e-01   1.8666667e-01
   9.8496349e-01   1.9000000e-01
   9.8709366e-01   1.9333333e-01
   9.8725066e-01   1.9666667e-01
   9.8821460e-01   2.0000000e-01
   9.8823998e-01   2.0333333e-01
   9.9048440e-01   2.0666667e-01
   9.9057654e-01   2.1000000e-01
   9.9082307e-01   2.1333333e-01
   9.9339509e-01   2.1666667e-01
   9.9389329e-01   2.2000000e-01
   9.9438747e-01   2.2333333e-01
   9.9442089e-01   2.2666667e-01
   9.9552312e-01   2.3000000e-01
   9.9553822e-01   2.3333333e-01
   9.9579766e-01   2.3666667e-01
   9.9654223e-01   2.4000000e-01
   9.9979998e-01   2.4333333e-01
   1.0006055e+00   2.4666667e-01
   1.0021338e+00   2.5000000e-01
   1.0029568e+00   2.5333333e-01
   1.0056506e+00   2.5666667e-01
   1.0071671e+00   2.6000000e-01
   1.0119552e+00   2.6333333e-01
   1.0148081e+00   2.6666667e-01
   1.0162341e+00   2.7000000e-01
   1.0188723e+00   2.7333333e-01
   1.0203081e+00   2.7666667e-01
   1.0271008e+00   2.8000000e-01
   1.0298618e+00   2.8333333e-01
   1.0306012e+00   2.8666667e-01
   1.0306359e+00   2.9000000e-01
   1.0346882e+00   2.9333333e-01
   1.0371512e+00   2.9666667e-01
   1.0389733e+00   3.0000000e-01
   1.0448410e+00   3.0333333e-01
   1.0454495e+00   3.0666667e-01
   1.0467843e+00   3.1000000e-01
   1.0485264e+00   3.1333333e-01
   1.0502062e+00   3.1666667e-01
   1.0525003e+00   3.2000000e-01
   1.0533971e+00   3.2333333e-01
   1.0541759e+00   3.2666667e-01
   1.0563364e+00   3.3000000e-01
   1.0568210e+00   3.3333333e-01
   1.0571663e+00   3.3666667e-01
   1.0580804e+00   3.4000000e-01
   1.0676273e+00   3.4333333e-01
   1.0686596e+00   3.4666667e-01
   1.0706905e+00   3.5000000e-01
   1.0760482e+00   3.5333333e-01
   1.0807675e+00   3.5666667e-01
   1.0838759e+00   3.6000000e-01
   1.0862950e+00   3.6333333e-01
   1.0934676e+00   3.6666667e-01
   1.0954559e+00   3.7000000e-01
   1.1014534e+00   3.7333333e-01
   1.1111882e+00   3.7666667e-01
   1.1124112e+00   3.8000000e-01
   1.1135289e+00   3.8333333e-01
   1.1171571e+00   3.8666667e-01
   1.1260455e+00   3.9000000e-01
   1.1263779e+00   3.9333333e-01
   1.1367272e+00   3.9666667e-01
   1.1398814e+00   4.0000000e-01
   1.1424085e+00   4.0333333e-01
   1.1443851e+00   4.0666667e-01
   1.1527876e+00   4.1000000e-01
   1.1540743e+00   4.1333333e-01
   1.1560812e+00   4.1666667e-01
   1.1568303e+00   4.2000000e-01
   1.1577618e+00   4.2333333e-01
   1.1610731e+00   4.2666667e-01
   1.1647457e+00   4.3000000e-01
   1.1666724e+00   4.3333333e-01
   1.1702000e+00   4.3666667e-01
   1.1812872e+00   4.4000000e-01
   1.1823048e+00   4.4333333e-01
   1.1826229e+00   4.4666667e-01
   1.1826894e+00   4.5000000e-01
   1.1827407e+00   4.5333333e-01
   1.1841308e+00   4.5666667e-01
   1.1906749e+00   4.6000000e-01
   1.1928413e+00   4.6333333e-01
   1.1928714e+00   4.6666667e-01
   1.1939430e+00   4.7000000e-01
   1.1939492e+00   4.7333333e-01
   1.1945386e+00   4.7666667e-01
   1.1994432e+00   4.8000000e-01
   1.2020536e+00   4.8333333e-01
   1.2023209e+00   4.8666667e-01
   1.2045731e+00   4.9000000e-01
   1.2154543e+00   4.9333333e-01
   1.2159261e+00   4.9666667e-01
   1.2180093e+00   5.0000000e-01
   1.2197489e+00   5.0333333e-01
   1.2291211e+00   5.0666667e-01
   1.2303473e+00   5.1000000e-01
   1.2309797e+00   5.1333333e-01
   1.2313837e+00   5.1666667e-01
   1.2314330e+00   5.2000000e-01
   1.2317482e+00   5.2333333e-01
   1.2326795e+00   5.2666667e-01
   1.2425602e+00   5.3000000e-01
   1.2543087e+00   5.3333333e-01
   1.2550947e+00   5.3666667e-01
   1.2568090e+00   5.4000000e-01
   1.2576999e+00   5.4333333e-01
   1.2609597e+00   5.4666667e-01
   1.2610920e+00   5.5000000e-01
   1.2614124e+00   5.5333333e-01
   1.2679394e+00   5.5666667e-01
   1.2696371e+00   5.6000000e-01
   1.2718893e+00   5.6333333e-01
   1.2751902e+00   5.6666667e-01
   1.2758268e+00   5.7000000e-01
   1.2768060e+00   5.7333333e-01
   1.2806424e+00   5.7666667e-01
   1.2851711e+00   5.8000000e-01
   1.2876769e+00   5.8333333e-01
   1.2964707e+00   5.8666667e-01
   1.2970791e+00   5.9000000e-01
   1.2972860e+00   5.9333333e-01
   1.2988946e+00   5.9666667e-01
   1.2998205e+00   6.0000000e-01
   1.3006167e+00   6.0333333e-01
   1.3128948e+00   6.0666667e-01
   1.3152584e+00   6.1000000e-01
   1.3205869e+00   6.1333333e-01
   1.3220100e+00   6.1666667e-01
   1.3284846e+00   6.2000000e-01
   1.3336402e+00   6.2333333e-01
   1.3341493e+00   6.2666667e-01
   1.3357331e+00   6.3000000e-01
   1.3360315e+00   6.3333333e-01
   1.3410193e+00   6.3666667e-01
   1.3413562e+00   6.4000000e-01
   1.3487333e+00   6.4333333e-01
   1.3554821e+00   6.4666667e-01
   1.3563935e+00   6.5000000e-01
   1.3653736e+00   6.5333333e-01
   1.3659196e+00   6.5666667e-01
   1.3710203e+00   6.6000000e-01
   1.3727767e+00   6.6333333e-01
   1.3752191e+00   6.6666667e-01
   1.3772564e+00   6.7000000e-01
   1.3818626e+00   6.7333333e-01
   1.3830714e+00   6.7666667e-01
   1.3854955e+00   6.8000000e-01
   1.3881680e+00   6.8333333e-01
   1.3935469e+00   6.8666667e-01
   1.3956714e+00   6.9000000e-01
   1.3979948e+00   6.9333333e-01
   1.3991869e+00   6.9666667e-01
   1.4021252e+00   7.0000000e-01
   1.4105207e+00   7.0333333e-01
   1.4106999e+00   7.0666667e-01
   1.4144785e+00   7.1000000e-01
   1.4164107e+00   7.1333333e-01
   1.4190339e+00   7.1666667e-01
   1.4223497e+00   7.2000000e-01
   1.4285803e+00   7.2333333e-01
   1.4305035e+00   7.2666667e-01
   1.4327172e+00   7.3000000e-01
   1.4344977e+00   7.3333333e-01
   1.4411668e+00   7.3666667e-01
   1.4495874e+00   7.4000000e-01
   1.4542189e+00   7.4333333e-01
   1.4602512e+00   7.4666667e-01
   1.4607607e+00   7.5000000e-01
   1.4664611e+00   7.5333333e-01
   1.4667610e+00   7.5666667e-01
   1.4713033e+00   7.6000000e-01
   1.4785664e+00   7.6333333e-01
   1.5093975e+00   7.6666667e-01
   1.5122189e+00   7.7000000e-01
   1.5133010e+00   7.7333333e-01
   1.5136442e+00   7.7666667e-01
   1.5151591e+00   7.8000000e-01
   1.5383870e+00   7.8333333e-01
   1.5398573e+00   7.8666667e-01
   1.5424540e+00   7.9000000e-01
   1.5444602e+00   7.9333333e-01
   1.5447596e+00   7.9666667e-01
   1.5498778e+00   8.0000000e-01
   1.5559739e+00   8.0333333e-01
   1.5583823e+00   8.0666667e-01
   1.5652993e+00   8.1000000e-01
   1.5685328e+00   8.1333333e-01
   1.5718646e+00   8.1666667e-01
   1.5847017e+00   8.2000000e-01
   1.5912406e+00   8.2333333e-01
   1.5917977e+00   8.2666667e-01
   1.6056759e+00   8.3000000e-01
   1.6109846e+00   8.3333333e-01
   1.6110423e+00   8.3666667e-01
   1.6208003e+00   8.4000000e-01
   1.6288768e+00   8.4333333e-01
   1.6304746e+00   8.4666667e-01
   1.6309660e+00   8.5000000e-01
   1.6417221e+00   8.5333333e-01
   1.6473060e+00   8.5666667e-01
   1.6486848e+00   8.6000000e-01
   1.6679105e+00   8.6333333e-01
   1.6719580e+00   8.6666667e-01
   1.6798754e+00   8.7000000e-01
   1.6864228e+00   8.7333333e-01
   1.7406200e+00   8.7666667e-01
   1.7408958e+00   8.8000000e-01
   1.7481776e+00   8.8333333e-01
   1.7494186e+00   8.8666667e-01
   1.7502357e+00   8.9000000e-01
   1.7545432e+00   8.9333333e-01
   1.7569264e+00   8.9666667e-01
   1.7770967e+00   9.0000000e-01
   1.8073578e+00   9.0333333e-01
   1.8108464e+00   9.0666667e-01
   1.8151515e+00   9.1000000e-01
   1.8252899e+00   9.1333333e-01
   1.8328691e+00   9.1666667e-01
   1.8522525e+00   9.2000000e-01
   1.8952270e+00   9.2333333e-01
   1.9067583e+00   9.2666667e-01
   1.9099360e+00   9.3000000e-01
   1.9247406e+00   9.3333333e-01
   1.9638473e+00   9.3666667e-01
   1.9716267e+00   9.4000000e-01
   2.0182218e+00   9.4333333e-01
   2.0219123e+00   9.4666667e-01
   2.0401446e+00   9.5000000e-01
   2.0683566e+00   9.5333333e-01
   2.1696000e+00   9.5666667e-01
   2.1789234e+00   9.6000000e-01
   2.2094917e+00   9.6333333e-01
   2.4021724e+00   9.6666667e-01


==> figure/plot1b/p07/04_std10m2red3_rd.txt <==
	x		y
   6.9315307e-01   0.0000000e+00
   6.9315307e-01   3.3333333e-03
   7.1554422e-01   6.6666667e-03
   7.3875816e-01   1.0000000e-02
   7.6171468e-01   1.3333333e-02
   7.8196950e-01   1.6666667e-02
   7.8637850e-01   2.0000000e-02
   7.9030476e-01   2.3333333e-02
   8.1146041e-01   2.6666667e-02
   8.1587032e-01   3.0000000e-02
   8.2049430e-01   3.3333333e-02
   8.2299732e-01   3.6666667e-02
   8.2333415e-01   4.0000000e-02
   8.2391049e-01   4.3333333e-02
   8.2970073e-01   4.6666667e-02
   8.3291970e-01   5.0000000e-02
   8.3830718e-01   5.3333333e-02
   8.4687593e-01   5.6666667e-02
   8.5741535e-01   6.0000000e-02
   8.5953600e-01   6.3333333e-02
   8.6288596e-01   6.6666667e-02
   8.6717583e-01   7.0000000e-02
   8.7380655e-01   7.3333333e-02
   8.7872561e-01   7.6666667e-02
   8.8176252e-01   8.0000000e-02
   8.8193750e-01   8.3333333e-02
   8.9234502e-01   8.6666667e-02
   8.9519310e-01   9.0000000e-02
   8.9568808e-01   9.3333333e-02
   8.9633015e-01   9.6666667e-02
   8.9673054e-01   1.0000000e-01
   8.9874854e-01   1.0333333e-01
   8.9951910e-01   1.0666667e-01
   9.0036730e-01   1.1000000e-01
   9.0141727e-01   1.1333333e-01
   9.0746304e-01   1.1666667e-01
   9.0942185e-01   1.2000000e-01
   9.1023004e-01   1.2333333e-01
   9.1201586e-01   1.2666667e-01
   9.1460288e-01   1.3000000e-01
   9.1510751e-01   1.3333333e-01
   9.1753945e-01   1.3666667e-01
   9.1974793e-01   1.4000000e-01
   9.2086533e-01   1.4333333e-01
   9.2118694e-01   1.4666667e-01
   9.2160845e-01   1.5000000e-01
   9.2162732e-01   1.5333333e-01
   9.2249730e-01   1.5666667e-01
   9.2268868e-01   1.6000000e-01
   9.2280534e-01   1.6333333e-01
   9.2387677e-01   1.6666667e-01
   9.2704841e-01   1.7000000e-01
   9.2729794e-01   1.7333333e-01
   9.2744786e-01   1.7666667e-01
   9.2753166e-01   1.8000000e-01
   9.2876649e-01   1.8333333e-01
   9.2897446e-01   1.8666667e-01
   9.2921349e-01   1.9000000e-01
   9.3254087e-01   1.9333333e-01
   9.3425971e-01   1.9666667e-01
   9.3459139e-01   2.0000000e-01
   9.3526333e-01   2.0333333e-01
   9.3532366e-01   2.0666667e-01
   9.3698078e-01   2.1000000e-01
   9.3742507e-01   2.1333333e-01
   9.3893314e-01   2.1666667e-01
   9.3911411e-01   2.2000000e-01
   9.3935060e-01   2.2333333e-01
   9.3980310e-01   2.2666667e-01
   9.4057181e-01   2.3000000e-01
   9.4201998e-01   2.3333333e-01
   9.4209378e-01   2.3666667e-01
   9.4215557e-01   2.4000000e-01
   9.4320254e-01   2.4333333e-01
   9.4485712e-01   2.4666667e-01
   9.4679183e-01   2.5000000e-01
   9.4703855e-01   2.5333333e-01
   9.4757725e-01   2.5666667e-01
   9.4759137e-01   2.6000000e-01
   9.4831648e-01   2.6333333e-01
   9.4932638e-01   2.6666667e-01
   9.4953565e-01   2.7000000e-01
   9.5033409e-01   2.7333333e-01
   9.5058376e-01   2.7666667e-01
   9.5072250e-01   2.8000000e-01
   9.5078981e-01   2.8333333e-01
   9.5087447e-01   2.8666667e-01
   9.5119707e-01   2.9000000e-01
   9.5130311e-01   2.9333333e-01
   9.5178784e-01   2.9666667e-01
   9.5284426e-01   3.0000000e-01
   9.5416343e-01   3.0333333e-01
   9.5453524e-01   3.0666667e-01
   9.5591358e-01   3.1000000e-01
   9.5613432e-01   3.1333333e-01
   9.5630747e-01   3.1666667e-01
   9.5659535e-01   3.2000000e-01
   9.5678716e-01   3.2333333e-01
   9.5711267e-01   3.2666667e-01
   9.5744804e-01   3.3000000e-01
   9.5763615e-01   3.3333333e-01
   9.5807114e-01   3.3666667e-01
   9.5829776e-01   3.4000000e-01
   9.5857477e-01   3.4333333e-01
   9.5909948e-01   3.4666667e-01
   9.5918322e-01   3.5000000e-01
   9.5946510e-01   3.5333333e-01
   9.6022562e-01   3.5666667e-01
   9.6077016e-01   3.6000000e-01
   9.6095574e-01   3.6333333e-01
   9.6106895e-01   3.6666667e-01
   9.6115194e-01   3.7000000e-01
   9.6146477e-01   3.7333333e-01
   9.6190028e-01   3.7666667e-01
   9.6261397e-01   3.8000000e-01
   9.6370525e-01   3.8333333e-01
   9.6396538e-01   3.8666667e-01
   9.6444364e-01   3.9000000e-01
   9.6496203e-01   3.9333333e-01
   9.6531499e-01   3.9666667e-01
   9.6545006e-01   4.0000000e-01
   9.6632750e-01   4.0333333e-01
   9.6637540e-01   4.0666667e-01
   9.6645618e-01   4.1000000e-01
   9.6659947e-01   4.1333333e-01
   9.6719533e-01   4.1666667e-01
   9.6993957e-01   4.2000000e-01
   9.7026191e-01   4.2333333e-01
   9.7026955e-01   4.2666667e-01
   9.7029709e-01   4.3000000e-01
   9.7065722e-01   4.3333333e-01
   9.7101363e-01   4.3666667e-01
   9.7138120e-01   4.4000000e-01
   9.7149683e-01   4.4333333e-01
   9.7222550e-01   4.4666667e-01
   9.7229827e-01   4.5000000e-01
   9.7284909e-01   4.5333333e-01
   9.7381453e-01   4.5666667e-01
   9.7395034e-01   4.6000000e-01
   9.7437924e-01   4.6333333e-01
   9.7438715e-01   4.6666667e-01
   9.7454665e-01   4.7000000e-01
   9.7512181e-01   4.7333333e-01
   9.7573502e-01   4.7666667e-01
   9.7585302e-01   4.8000000e-01
   9.7585637e-01   4.8333333e-01
   9.7591007e-01   4.8666667e-01
   9.7624898e-01   4.9000000e-01
   9.7650150e-01   4.9333333e-01
   9.7662510e-01   4.9666667e-01
   9.7713619e-01   5.0000000e-01
   9.7792096e-01   5.0333333e-01
   9.7794385e-01   5.0666667e-01
   9.7799445e-01   5.1000000e-01
   9.7843515e-01   5.1333333e-01
   9.7849024e-01   5.1666667e-01
   9.7892713e-01   5.2000000e-01
   9.7895333e-01   5.2333333e-01
   9.7924078e-01   5.2666667e-01
   9.8059443e-01   5.3000000e-01
   9.8145310e-01   5.3333333e-01
   9.8183774e-01   5.3666667e-01
   9.8186612e-01   5.4000000e-01
   9.8211573e-01   5.4333333e-01
   9.8232112e-01   5.4666667e-01
   9.8257789e-01   5.5000000e-01
   9.8311720e-01   5.5333333e-01
   9.8336389e-01   5.5666667e-01
   9.8355328e-01   5.6000000e-01
   9.8462846e-01   5.6333333e-01
   9.8477879e-01   5.6666667e-01
   9.8500157e-01   5.7000000e-01
   9.8503550e-01   5.7333333e-01
   9.8591832e-01   5.7666667e-01
   9.8606488e-01   5.8000000e-01
   9.8648304e-01   5.8333333e-01
   9.8655274e-01   5.8666667e-01
   9.8671106e-01   5.9000000e-01
   9.8687437e-01   5.9333333e-01
   9.8687735e-01   5.9666667e-01
   9.8688645e-01   6.0000000e-01
   9.8693065e-01   6.0333333e-01
   9.8708050e-01   6.0666667e-01
   9.8722003e-01   6.1000000e-01
   9.8746709e-01   6.1333333e-01
   9.8747973e-01   6.1666667e-01
   9.8765141e-01   6.2000000e-01
   9.8782570e-01   6.2333333e-01
   9.8797775e-01   6.2666667e-01
   9.8802175e-01   6.3000000e-01
   9.8833190e-01   6.3333333e-01
   9.8843189e-01   6.3666667e-01
   9.8847552e-01   6.4000000e-01
   9.8852234e-01   6.4333333e-01
   9.8879190e-01   6.4666667e-01
   9.8893437e-01   6.5000000e-01
   9.8897257e-01   6.5333333e-01
   9.8906568e-01   6.5666667e-01
   9.8910371e-01   6.6000000e-01
   9.8932859e-01   6.6333333e-01
   9.8935241e-01   6.6666667e-01
   9.8948230e-01   6.7000000e-01
   9.8950336e-01   6.7333333e-01
   9.8952156e-01   6.7666667e-01
   9.8954611e-01   6.8000000e-01
   9.8975670e-01   6.8333333e-01
   9.8992338e-01   6.8666667e-01
   9.9011521e-01   6.9000000e-01
   9.9018868e-01   6.9333333e-01
   9.9026008e-01   6.9666667e-01
   9.9043778e-01   7.0000000e-01
   9.9048603e-01   7.0333333e-01
   9.9054461e-01   7.0666667e-01
   9.9060634e-01   7.1000000e-01
   9.9062681e-01   7.1333333e-01
   9.9065853e-01   7.1666667e-01
   9.9077173e-01   7.2000000e-01
   9.9086624e-01   7.2333333e-01
   9.9097431e-01   7.2666667e-01
   9.9105121e-01   7.3000000e-01
   9.9119960e-01   7.3333333e-01
   9.9131386e-01   7.3666667e-01
   9.9147056e-01   7.4000000e-01
   9.9150875e-01   7.4333333e-01
   9.9151029e-01   7.4666667e-01
   9.9159373e-01   7.5000000e-01
   9.9165874e-01   7.5333333e-01
   9.9187205e-01   7.5666667e-01
   9.9194989e-01   7.6000000e-01
   9.9204958e-01   7.6333333e-01
   9.9218218e-01   7.6666667e-01
   9.9232706e-01   7.7000000e-01
   9.9244251e-01   7.7333333e-01
   9.9265932e-01   7.7666667e-01
   9.9279743e-01   7.8000000e-01
   9.9284985e-01   7.8333333e-01
   9.9297021e-01   7.8666667e-01
   9.9313338e-01   7.9000000e-01
   9.9336526e-01   7.9333333e-01
   9.9338664e-01   7.9666667e-01
   9.9343323e-01   8.0000000e-01
   9.9368500e-01   8.0333333e-01
   9.9380461e-01   8.0666667e-01
   9.9384114e-01   8.1000000e-01
   9.9384537e-01   8.1333333e-01
   9.9386762e-01   8.1666667e-01
   9.9388967e-01   8.2000000e-01
   9.9409252e-01   8.2333333e-01
   9.9515216e-01   8.2666667e-01
   9.9530652e-01   8.3000000e-01
   9.9542517e-01   8.3333333e-01
   9.9581391e-01   8.3666667e-01
   9.9615551e-01   8.4000000e-01
   9.9702534e-01   8.4333333e-01
   9.9706774e-01   8.4666667e-01
   9.9712871e-01   8.5000000e-01
   9.9747376e-01   8.5333333e-01
   9.9781654e-01   8.5666667e-01
   9.9850117e-01   8.6000000e-01
   9.9929812e-01   8.6333333e-01
   9.9986243e-01   8.6666667e-01
   9.9987999e-01   8.7000000e-01
   9.9988043e-01   8.7333333e-01
   1.0000001e+00   8.7666667e-01
   1.0455321e+00   8.8000000e-01
   1.0582316e+00   8.8333333e-01
   1.0686194e+00   8.8666667e-01
   1.0719853e+00   8.9000000e-01
   1.0735351e+00   8.9333333e-01
   1.0973544e+00   8.9666667e-01
   1.1045170e+00   9.0000000e-01
   1.1049008e+00   9.0333333e-01
   1.1054841e+00   9.0666667e-01
   1.1065735e+00   9.1000000e-01
   1.1073960e+00   9.1333333e-01
   1.1138838e+00   9.1666667e-01
   1.1180581e+00   9.2000000e-01
   1.1250322e+00   9.2333333e-01
   1.1501118e+00   9.2666667e-01
   1.1648347e+00   9.3000000e-01
   1.1667973e+00   9.3333333e-01
   1.1894219e+00   9.3666667e-01
   1.1920346e+00   9.4000000e-01
   1.1966353e+00   9.4333333e-01
   1.2024316e+00   9.4666667e-01
   1.2364023e+00   9.5000000e-01
   1.3628014e+00   9.5333333e-01
   1.3823858e+00   9.5666667e-01
   1.4591511e+00   9.6000000e-01
   1.4611849e+00   9.6333333e-01
   1.6346762e+00   9.6666667e-01


==> figure/plot1b/p07/05_std10m2red4_sy.txt <==
	x		y
   6.0925191e-01   0.0000000e+00
   6.0925191e-01   3.3333333e-03
   6.3602214e-01   6.6666667e-03
   7.2227830e-01   1.0000000e-02
   7.3567504e-01   1.3333333e-02
   7.4390390e-01   1.6666667e-02
   7.5802722e-01   2.0000000e-02
   7.6162674e-01   2.3333333e-02
   7.6643271e-01   2.6666667e-02
   7.7120572e-01   3.0000000e-02
   8.1321585e-01   3.3333333e-02
   8.1589888e-01   3.6666667e-02
   8.7174733e-01   4.0000000e-02
   8.7267281e-01   4.3333333e-02
   8.8325991e-01   4.6666667e-02
   8.8630519e-01   5.0000000e-02
   8.8734449e-01   5.3333333e-02
   8.9396790e-01   5.6666667e-02
   9.0308022e-01   6.0000000e-02
   9.0317075e-01   6.3333333e-02
   9.0781201e-01   6.6666667e-02
   9.1497723e-01   7.0000000e-02
   9.1703120e-01   7.3333333e-02
   9.1976597e-01   7.6666667e-02
   9.1996197e-01   8.0000000e-02
   9.2470788e-01   8.3333333e-02
   9.2815142e-01   8.6666667e-02
   9.2874032e-01   9.0000000e-02
   9.2908751e-01   9.3333333e-02
   9.3162775e-01   9.6666667e-02
   9.3250579e-01   1.0000000e-01
   9.3391752e-01   1.0333333e-01
   9.4060036e-01   1.0666667e-01
   9.4169111e-01   1.1000000e-01
   9.4233632e-01   1.1333333e-01
   9.4565700e-01   1.1666667e-01
   9.4652805e-01   1.2000000e-01
   9.4834644e-01   1.2333333e-01
   9.5149832e-01   1.2666667e-01
   9.6308105e-01   1.3000000e-01
   9.6488242e-01   1.3333333e-01
   9.6611775e-01   1.3666667e-01
   9.6751436e-01   1.4000000e-01
   9.6878289e-01   1.4333333e-01
   9.7075042e-01   1.4666667e-01
   9.7199294e-01   1.5000000e-01
   9.7339876e-01   1.5333333e-01
   9.7386710e-01   1.5666667e-01
   9.7460823e-01   1.6000000e-01
   9.7551463e-01   1.6333333e-01
   9.7682624e-01   1.6666667e-01
   9.8316872e-01   1.7000000e-01
   9.8336349e-01   1.7333333e-01
   9.8351000e-01   1.7666667e-01
   9.8403521e-01   1.8000000e-01
   9.8477646e-01   1.8333333e-01
   9.8517250e-01   1.8666667e-01
   9.8571236e-01   1.9000000e-01
   9.8662480e-01   1.9333333e-01
   9.8791478e-01   1.9666667e-01
   9.8848755e-01   2.0000000e-01
   9.8863228e-01   2.0333333e-01
   9.8944608e-01   2.0666667e-01
   9.8967896e-01   2.1000000e-01
   9.9005246e-01   2.1333333e-01
   9.9005394e-01   2.1666667e-01
   9.9038924e-01   2.2000000e-01
   9.9241252e-01   2.2333333e-01
   9.9316034e-01   2.2666667e-01
   9.9624645e-01   2.3000000e-01
   9.9631515e-01   2.3333333e-01
   9.9715972e-01   2.3666667e-01
   1.0001053e+00   2.4000000e-01
   1.0009997e+00   2.4333333e-01
   1.0052771e+00   2.4666667e-01
   1.0130201e+00   2.5000000e-01
   1.0189555e+00   2.5333333e-01
   1.0225498e+00   2.5666667e-01
   1.0277562e+00   2.6000000e-01
   1.0306846e+00   2.6333333e-01
   1.0332350e+00   2.6666667e-01
   1.0377510e+00   2.7000000e-01
   1.0409392e+00   2.7333333e-01
   1.0412916e+00   2.7666667e-01
   1.0426436e+00   2.8000000e-01
   1.0452720e+00   2.8333333e-01
   1.0459792e+00   2.8666667e-01
   1.0517137e+00   2.9000000e-01
   1.0576880e+00   2.9333333e-01
   1.0591458e+00   2.9666667e-01
   1.0625988e+00   3.0000000e-01
   1.0647702e+00   3.0333333e-01
   1.0667279e+00   3.0666667e-01
   1.0672536e+00   3.1000000e-01
   1.0688523e+00   3.1333333e-01
   1.0721389e+00   3.1666667e-01
   1.0721748e+00   3.2000000e-01
   1.0729247e+00   3.2333333e-01
   1.0730203e+00   3.2666667e-01
   1.0764054e+00   3.3000000e-01
   1.0775513e+00   3.3333333e-01
   1.0781749e+00   3.3666667e-01
   1.0784471e+00   3.4000000e-01
   1.0807741e+00   3.4333333e-01
   1.0839826e+00   3.4666667e-01
   1.0852524e+00   3.5000000e-01
   1.0852628e+00   3.5333333e-01
   1.0901617e+00   3.5666667e-01
   1.0910175e+00   3.6000000e-01
   1.0932762e+00   3.6333333e-01
   1.0939884e+00   3.6666667e-01
   1.0983195e+00   3.7000000e-01
   1.0992129e+00   3.7333333e-01
   1.0996920e+00   3.7666667e-01
   1.1000104e+00   3.8000000e-01
   1.1015993e+00   3.8333333e-01
   1.1034599e+00   3.8666667e-01
   1.1042238e+00   3.9000000e-01
   1.1046541e+00   3.9333333e-01
   1.1048032e+00   3.9666667e-01
   1.1063199e+00   4.0000000e-01
   1.1071178e+00   4.0333333e-01
   1.1126977e+00   4.0666667e-01
   1.1175116e+00   4.1000000e-01
   1.1214160e+00   4.1333333e-01
   1.1277805e+00   4.1666667e-01
   1.1279793e+00   4.2000000e-01
   1.1294959e+00   4.2333333e-01
   1.1387594e+00   4.2666667e-01
   1.1426242e+00   4.3000000e-01
   1.1432622e+00   4.3333333e-01
   1.1469028e+00   4.3666667e-01
   1.1474027e+00   4.4000000e-01
   1.1541046e+00   4.4333333e-01
   1.1555858e+00   4.4666667e-01
   1.1581991e+00   4.5000000e-01
   1.1588238e+00   4.5333333e-01
   1.1633369e+00   4.5666667e-01
   1.1662045e+00   4.6000000e-01
   1.1674749e+00   4.6333333e-01
   1.1697926e+00   4.6666667e-01
   1.1708142e+00   4.7000000e-01
   1.1734178e+00   4.7333333e-01
   1.1738453e+00   4.7666667e-01
   1.1760205e+00   4.8000000e-01
   1.1813532e+00   4.8333333e-01
   1.1830160e+00   4.8666667e-01
   1.1842605e+00   4.9000000e-01
   1.1878633e+00   4.9333333e-01
   1.1903653e+00   4.9666667e-01
   1.1912065e+00   5.0000000e-01
   1.1916364e+00   5.0333333e-01
   1.1932155e+00   5.0666667e-01
   1.1944775e+00   5.1000000e-01
   1.2068305e+00   5.1333333e-01
   1.2079596e+00   5.1666667e-01
   1.2080255e+00   5.2000000e-01
   1.2080943e+00   5.2333333e-01
   1.2092744e+00   5.2666667e-01
   1.2095501e+00   5.3000000e-01
   1.2124561e+00   5.3333333e-01
   1.2127891e+00   5.3666667e-01
   1.2156138e+00   5.4000000e-01
   1.2167116e+00   5.4333333e-01
   1.2196271e+00   5.4666667e-01
   1.2202736e+00   5.5000000e-01
   1.2229253e+00   5.5333333e-01
   1.2237632e+00   5.5666667e-01
   1.2242889e+00   5.6000000e-01
   1.2268556e+00   5.6333333e-01
   1.2276750e+00   5.6666667e-01
   1.2327772e+00   5.7000000e-01
   1.2346452e+00   5.7333333e-01
   1.2392267e+00   5.7666667e-01
   1.2414981e+00   5.8000000e-01
   1.2463757e+00   5.8333333e-01
   1.2483939e+00   5.8666667e-01
   1.2533301e+00   5.9000000e-01
   1.2549515e+00   5.9333333e-01
   1.2555709e+00   5.9666667e-01
   1.2566298e+00   6.0000000e-01
   1.2584889e+00   6.0333333e-01
   1.2614889e+00   6.0666667e-01
   1.2616308e+00   6.1000000e-01
   1.2638613e+00   6.1333333e-01
   1.2652348e+00   6.1666667e-01
   1.2683779e+00   6.2000000e-01
   1.2700389e+00   6.2333333e-01
   1.2720393e+00   6.2666667e-01
   1.2731772e+00   6.3000000e-01
   1.2756475e+00   6.3333333e-01
   1.2795368e+00   6.3666667e-01
   1.2884255e+00   6.4000000e-01
   1.2894557e+00   6.4333333e-01
   1.2898211e+00   6.4666667e-01
   1.2957636e+00   6.5000000e-01
   1.2969206e+00   6.5333333e-01
   1.3038759e+00   6.5666667e-01
   1.3053791e+00   6.6000000e-01
   1.3060646e+00   6.6333333e-01
   1.3071951e+00   6.6666667e-01
   1.3074719e+00   6.7000000e-01
   1.3076974e+00   6.7333333e-01
   1.3100238e+00   6.7666667e-01
   1.3107727e+00   6.8000000e-01
   1.3112966e+00   6.8333333e-01
   1.3112971e+00   6.8666667e-01
   1.3131007e+00   6.9000000e-01
   1.3134824e+00   6.9333333e-01
   1.3135277e+00   6.9666667e-01
   1.3148569e+00   7.0000000e-01
   1.3150334e+00   7.0333333e-01
   1.3230525e+00   7.0666667e-01
   1.3232080e+00   7.1000000e-01
   1.3287761e+00   7.1333333e-01
   1.3352978e+00   7.1666667e-01
   1.3353027e+00   7.2000000e-01
   1.3404845e+00   7.2333333e-01
   1.3498284e+00   7.2666667e-01
   1.3533733e+00   7.3000000e-01
   1.3562832e+00   7.3333333e-01
   1.3563981e+00   7.3666667e-01
   1.3586998e+00   7.4000000e-01
   1.3627236e+00   7.4333333e-01
   1.3722449e+00   7.4666667e-01
   1.3723033e+00   7.5000000e-01
   1.3753144e+00   7.5333333e-01
   1.3768500e+00   7.5666667e-01
   1.3824376e+00   7.6000000e-01
   1.3862229e+00   7.6333333e-01
   1.4019416e+00   7.6666667e-01
   1.4153476e+00   7.7000000e-01
   1.4230646e+00   7.7333333e-01
   1.4247341e+00   7.7666667e-01
   1.4253274e+00   7.8000000e-01
   1.4254514e+00   7.8333333e-01
   1.4263811e+00   7.8666667e-01
   1.4328775e+00   7.9000000e-01
   1.4379256e+00   7.9333333e-01
   1.4392491e+00   7.9666667e-01
   1.4398997e+00   8.0000000e-01
   1.4473867e+00   8.0333333e-01
   1.4527122e+00   8.0666667e-01
   1.4593819e+00   8.1000000e-01
   1.4692050e+00   8.1333333e-01
   1.4740551e+00   8.1666667e-01
   1.5011789e+00   8.2000000e-01
   1.5018218e+00   8.2333333e-01
   1.5072746e+00   8.2666667e-01
   1.5175196e+00   8.3000000e-01
   1.5190793e+00   8.3333333e-01
   1.5193791e+00   8.3666667e-01
   1.5246571e+00   8.4000000e-01
   1.5247423e+00   8.4333333e-01
   1.5283641e+00   8.4666667e-01
   1.5339670e+00   8.5000000e-01
   1.5370906e+00   8.5333333e-01
   1.5384825e+00   8.5666667e-01
   1.5480371e+00   8.6000000e-01
   1.5490603e+00   8.6333333e-01
   1.5501755e+00   8.6666667e-01
   1.5509125e+00   8.7000000e-01
   1.5545387e+00   8.7333333e-01
   1.5558553e+00   8.7666667e-01
   1.5728234e+00   8.8000000e-01
   1.5871804e+00   8.8333333e-01
   1.5884619e+00   8.8666667e-01
   1.6012865e+00   8.9000000e-01
   1.6125985e+00   8.9333333e-01
   1.6162395e+00   8.9666667e-01
   1.6206583e+00   9.0000000e-01
   1.6372567e+00   9.0333333e-01
   1.6589934e+00   9.0666667e-01
   1.6639693e+00   9.1000000e-01
   1.6710415e+00   9.1333333e-01
   1.6716284e+00   9.1666667e-01
   1.6795949e+00   9.2000000e-01
   1.6832004e+00   9.2333333e-01
   1.6832742e+00   9.2666667e-01
   1.7148421e+00   9.3000000e-01
   1.7149174e+00   9.3333333e-01
   1.7341264e+00   9.3666667e-01
   1.7369469e+00   9.4000000e-01
   1.7464831e+00   9.4333333e-01
   1.7522266e+00   9.4666667e-01
   1.7641833e+00   9.5000000e-01
   1.8545592e+00   9.5333333e-01
   1.8663623e+00   9.5666667e-01
   1.8827492e+00   9.6000000e-01
   1.9041572e+00   9.6333333e-01
   2.0144712e+00   9.6666667e-01
   2.0329061e+00   9.7000000e-01


==> figure/plot1b/p07/06_std10m2red4_rd.txt <==
	x		y
   6.9111439e-01   0.0000000e+00
   6.9111439e-01   3.3333333e-03
   7.4290593e-01   6.6666667e-03
   7.5114197e-01   1.0000000e-02
   7.6183207e-01   1.3333333e-02
   7.7935416e-01   1.6666667e-02
   7.8699045e-01   2.0000000e-02
   8.1742652e-01   2.3333333e-02
   8.1866301e-01   2.6666667e-02
   8.2098165e-01   3.0000000e-02
   8.3246427e-01   3.3333333e-02
   8.3666811e-01   3.6666667e-02
   8.4457839e-01   4.0000000e-02
   8.4868842e-01   4.3333333e-02
   8.5339207e-01   4.6666667e-02
   8.6029993e-01   5.0000000e-02
   8.6059845e-01   5.3333333e-02
   8.6187268e-01   5.6666667e-02
   8.6843865e-01   6.0000000e-02
   8.6882747e-01   6.3333333e-02
   8.7213238e-01   6.6666667e-02
   8.7518603e-01   7.0000000e-02
   8.8184156e-01   7.3333333e-02
   8.8193574e-01   7.6666667e-02
   8.8601870e-01   8.0000000e-02
   8.9478040e-01   8.3333333e-02
   8.9793440e-01   8.6666667e-02
   9.0327879e-01   9.0000000e-02
   9.0404943e-01   9.3333333e-02
   9.0835204e-01   9.6666667e-02
   9.0900764e-01   1.0000000e-01
   9.1001687e-01   1.0333333e-01
   9.1243274e-01   1.0666667e-01
   9.1260139e-01   1.1000000e-01
   9.1294988e-01   1.1333333e-01
   9.1622061e-01   1.1666667e-01
   9.1707996e-01   1.2000000e-01
   9.2041203e-01   1.2333333e-01
   9.2274763e-01   1.2666667e-01
   9.2300800e-01   1.3000000e-01
   9.2301905e-01   1.3333333e-01
   9.2304376e-01   1.3666667e-01
   9.2383002e-01   1.4000000e-01
   9.2416095e-01   1.4333333e-01
   9.2607245e-01   1.4666667e-01
   9.2707574e-01   1.5000000e-01
   9.2788461e-01   1.5333333e-01
   9.2789968e-01   1.5666667e-01
   9.2830505e-01   1.6000000e-01
   9.2856268e-01   1.6333333e-01
   9.2867510e-01   1.6666667e-01
   9.2872264e-01   1.7000000e-01
   9.2974449e-01   1.7333333e-01
   9.3027004e-01   1.7666667e-01
   9.3152871e-01   1.8000000e-01
   9.3194876e-01   1.8333333e-01
   9.3209797e-01   1.8666667e-01
   9.3259289e-01   1.9000000e-01
   9.3318864e-01   1.9333333e-01
   9.3383522e-01   1.9666667e-01
   9.3464860e-01   2.0000000e-01
   9.3487743e-01   2.0333333e-01
   9.3493722e-01   2.0666667e-01
   9.3521541e-01   2.1000000e-01
   9.3564123e-01   2.1333333e-01
   9.3606688e-01   2.1666667e-01
   9.3646514e-01   2.2000000e-01
   9.3750340e-01   2.2333333e-01
   9.3775857e-01   2.2666667e-01
   9.3778791e-01   2.3000000e-01
   9.3914789e-01   2.3333333e-01
   9.3943455e-01   2.3666667e-01
   9.4024018e-01   2.4000000e-01
   9.4032734e-01   2.4333333e-01
   9.4051613e-01   2.4666667e-01
   9.4207500e-01   2.5000000e-01
   9.4241662e-01   2.5333333e-01
   9.4306505e-01   2.5666667e-01
   9.4434953e-01   2.6000000e-01
   9.4482266e-01   2.6333333e-01
   9.4560315e-01   2.6666667e-01
   9.4617827e-01   2.7000000e-01
   9.4772324e-01   2.7333333e-01
   9.4903925e-01   2.7666667e-01
   9.4950161e-01   2.8000000e-01
   9.5000829e-01   2.8333333e-01
   9.5035881e-01   2.8666667e-01
   9.5044581e-01   2.9000000e-01
   9.5094707e-01   2.9333333e-01
   9.5130427e-01   2.9666667e-01
   9.5138300e-01   3.0000000e-01
   9.5167427e-01   3.0333333e-01
   9.5215039e-01   3.0666667e-01
   9.5274243e-01   3.1000000e-01
   9.5276686e-01   3.1333333e-01
   9.5340036e-01   3.1666667e-01
   9.5340777e-01   3.2000000e-01
   9.5400173e-01   3.2333333e-01
   9.5488810e-01   3.2666667e-01
   9.5491690e-01   3.3000000e-01
   9.5540138e-01   3.3333333e-01
   9.5556059e-01   3.3666667e-01
   9.5639834e-01   3.4000000e-01
   9.5690898e-01   3.4333333e-01
   9.5701119e-01   3.4666667e-01
   9.5731817e-01   3.5000000e-01
   9.5771688e-01   3.5333333e-01
   9.5773491e-01   3.5666667e-01
   9.5780427e-01   3.6000000e-01
   9.5879378e-01   3.6333333e-01
   9.6012332e-01   3.6666667e-01
   9.6051777e-01   3.7000000e-01
   9.6092183e-01   3.7333333e-01
   9.6105375e-01   3.7666667e-01
   9.6106431e-01   3.8000000e-01
   9.6195944e-01   3.8333333e-01
   9.6207630e-01   3.8666667e-01
   9.6214630e-01   3.9000000e-01
   9.6217809e-01   3.9333333e-01
   9.6240933e-01   3.9666667e-01
   9.6273412e-01   4.0000000e-01
   9.6342314e-01   4.0333333e-01
   9.6352896e-01   4.0666667e-01
   9.6353735e-01   4.1000000e-01
   9.6354573e-01   4.1333333e-01
   9.6423070e-01   4.1666667e-01
   9.6465206e-01   4.2000000e-01
   9.6501229e-01   4.2333333e-01
   9.6507416e-01   4.2666667e-01
   9.6554695e-01   4.3000000e-01
   9.6569389e-01   4.3333333e-01
   9.6577109e-01   4.3666667e-01
   9.6677385e-01   4.4000000e-01
   9.6681906e-01   4.4333333e-01
   9.6688884e-01   4.4666667e-01
   9.6733886e-01   4.5000000e-01
   9.6750305e-01   4.5333333e-01
   9.6750937e-01   4.5666667e-01
   9.6760880e-01   4.6000000e-01
   9.6789214e-01   4.6333333e-01
   9.6794401e-01   4.6666667e-01
   9.6803143e-01   4.7000000e-01
   9.6804285e-01   4.7333333e-01
   9.6843535e-01   4.7666667e-01
   9.6867540e-01   4.8000000e-01
   9.6880123e-01   4.8333333e-01
   9.6911227e-01   4.8666667e-01
   9.6922446e-01   4.9000000e-01
   9.6952129e-01   4.9333333e-01
   9.6953790e-01   4.9666667e-01
   9.6963172e-01   5.0000000e-01
   9.6968943e-01   5.0333333e-01
   9.6990711e-01   5.0666667e-01
   9.7009619e-01   5.1000000e-01
   9.7022551e-01   5.1333333e-01
   9.7113722e-01   5.1666667e-01
   9.7176746e-01   5.2000000e-01
   9.7236858e-01   5.2333333e-01
   9.7279108e-01   5.2666667e-01
   9.7327857e-01   5.3000000e-01
   9.7352157e-01   5.3333333e-01
   9.7391516e-01   5.3666667e-01
   9.7589747e-01   5.4000000e-01
   9.7658796e-01   5.4333333e-01
   9.7696798e-01   5.4666667e-01
   9.7712536e-01   5.5000000e-01
   9.7712980e-01   5.5333333e-01
   9.7713986e-01   5.5666667e-01
   9.7757409e-01   5.6000000e-01
   9.7757890e-01   5.6333333e-01
   9.7796192e-01   5.6666667e-01
   9.7808271e-01   5.7000000e-01
   9.7831723e-01   5.7333333e-01
   9.7837605e-01   5.7666667e-01
   9.7918473e-01   5.8000000e-01
   9.8068821e-01   5.8333333e-01
   9.8079702e-01   5.8666667e-01
   9.8081674e-01   5.9000000e-01
   9.8103532e-01   5.9333333e-01
   9.8127317e-01   5.9666667e-01
   9.8144367e-01   6.0000000e-01
   9.8155197e-01   6.0333333e-01
   9.8175871e-01   6.0666667e-01
   9.8180053e-01   6.1000000e-01
   9.8186050e-01   6.1333333e-01
   9.8202172e-01   6.1666667e-01
   9.8223727e-01   6.2000000e-01
   9.8247153e-01   6.2333333e-01
   9.8273188e-01   6.2666667e-01
   9.8274481e-01   6.3000000e-01
   9.8276060e-01   6.3333333e-01
   9.8310592e-01   6.3666667e-01
   9.8397091e-01   6.4000000e-01
   9.8407862e-01   6.4333333e-01
   9.8434503e-01   6.4666667e-01
   9.8473707e-01   6.5000000e-01
   9.8569859e-01   6.5333333e-01
   9.8586100e-01   6.5666667e-01
   9.8587305e-01   6.6000000e-01
   9.8616698e-01   6.6333333e-01
   9.8641589e-01   6.6666667e-01
   9.8678666e-01   6.7000000e-01
   9.8683632e-01   6.7333333e-01
   9.8699026e-01   6.7666667e-01
   9.8738157e-01   6.8000000e-01
   9.8741002e-01   6.8333333e-01
   9.8797924e-01   6.8666667e-01
   9.8841282e-01   6.9000000e-01
   9.8859815e-01   6.9333333e-01
   9.8863405e-01   6.9666667e-01
   9.8863892e-01   7.0000000e-01
   9.8878923e-01   7.0333333e-01
   9.8892297e-01   7.0666667e-01
   9.8910421e-01   7.1000000e-01
   9.8949474e-01   7.1333333e-01
   9.8990312e-01   7.1666667e-01
   9.8999464e-01   7.2000000e-01
   9.9003852e-01   7.2333333e-01
   9.9008615e-01   7.2666667e-01
   9.9010111e-01   7.3000000e-01
   9.9031194e-01   7.3333333e-01
   9.9044483e-01   7.3666667e-01
   9.9047508e-01   7.4000000e-01
   9.9051816e-01   7.4333333e-01
   9.9057356e-01   7.4666667e-01
   9.9060178e-01   7.5000000e-01
   9.9060981e-01   7.5333333e-01
   9.9062875e-01   7.5666667e-01
   9.9073533e-01   7.6000000e-01
   9.9076558e-01   7.6333333e-01
   9.9096239e-01   7.6666667e-01
   9.9100605e-01   7.7000000e-01
   9.9134010e-01   7.7333333e-01
   9.9139901e-01   7.7666667e-01
   9.9151052e-01   7.8000000e-01
   9.9160864e-01   7.8333333e-01
   9.9163338e-01   7.8666667e-01
   9.9164065e-01   7.9000000e-01
   9.9168595e-01   7.9333333e-01
   9.9184417e-01   7.9666667e-01
   9.9199340e-01   8.0000000e-01
   9.9200463e-01   8.0333333e-01
   9.9200809e-01   8.0666667e-01
   9.9246583e-01   8.1000000e-01
   9.9247860e-01   8.1333333e-01
   9.9274339e-01   8.1666667e-01
   9.9279147e-01   8.2000000e-01
   9.9299107e-01   8.2333333e-01
   9.9306004e-01   8.2666667e-01
   9.9314774e-01   8.3000000e-01
   9.9319112e-01   8.3333333e-01
   9.9336292e-01   8.3666667e-01
   9.9356202e-01   8.4000000e-01
   9.9408776e-01   8.4333333e-01
   9.9417546e-01   8.4666667e-01
   9.9421215e-01   8.5000000e-01
   9.9515094e-01   8.5333333e-01
   9.9517496e-01   8.5666667e-01
   9.9580148e-01   8.6000000e-01
   9.9585851e-01   8.6333333e-01
   9.9586254e-01   8.6666667e-01
   9.9593257e-01   8.7000000e-01
   9.9619880e-01   8.7333333e-01
   9.9725595e-01   8.7666667e-01
   9.9732091e-01   8.8000000e-01
   9.9741370e-01   8.8333333e-01
   9.9743603e-01   8.8666667e-01
   9.9752851e-01   8.9000000e-01
   9.9761821e-01   8.9333333e-01
   9.9764462e-01   8.9666667e-01
   9.9777791e-01   9.0000000e-01
   9.9791645e-01   9.0333333e-01
   9.9801370e-01   9.0666667e-01
   9.9832816e-01   9.1000000e-01
   9.9842107e-01   9.1333333e-01
   1.0348591e+00   9.1666667e-01
   1.0383279e+00   9.2000000e-01
   1.0416101e+00   9.2333333e-01
   1.0424165e+00   9.2666667e-01
   1.0496421e+00   9.3000000e-01
   1.0714782e+00   9.3333333e-01
   1.0806645e+00   9.3666667e-01
   1.0891277e+00   9.4000000e-01
   1.1081361e+00   9.4333333e-01
   1.1091674e+00   9.4666667e-01
   1.1347444e+00   9.5000000e-01
   1.1393554e+00   9.5333333e-01
   1.1404438e+00   9.5666667e-01
   1.1497522e+00   9.6000000e-01
   1.1732710e+00   9.6333333e-01
   1.1940788e+00   9.6666667e-01
   1.3340648e+00   9.7000000e-01


==> figure/plot1b/p07/07_std10m2red5_sy.txt <==
	x		y
   5.9775983e-01   0.0000000e+00
   5.9775983e-01   3.3333333e-03
   6.2677853e-01   6.6666667e-03
   7.5812104e-01   1.0000000e-02
   7.8666222e-01   1.3333333e-02
   8.1481061e-01   1.6666667e-02
   8.3064876e-01   2.0000000e-02
   8.6243491e-01   2.3333333e-02
   8.7177278e-01   2.6666667e-02
   8.7744152e-01   3.0000000e-02
   8.8119590e-01   3.3333333e-02
   8.8270297e-01   3.6666667e-02
   8.8282618e-01   4.0000000e-02
   8.8286657e-01   4.3333333e-02
   8.8332579e-01   4.6666667e-02
   8.8334202e-01   5.0000000e-02
   8.9144200e-01   5.3333333e-02
   8.9208670e-01   5.6666667e-02
   9.0047163e-01   6.0000000e-02
   9.0285723e-01   6.3333333e-02
   9.0957817e-01   6.6666667e-02
   9.1506968e-01   7.0000000e-02
   9.1606605e-01   7.3333333e-02
   9.1816237e-01   7.6666667e-02
   9.1892870e-01   8.0000000e-02
   9.1995883e-01   8.3333333e-02
   9.2216412e-01   8.6666667e-02
   9.2570669e-01   9.0000000e-02
   9.2668747e-01   9.3333333e-02
   9.2705468e-01   9.6666667e-02
   9.3304850e-01   1.0000000e-01
   9.3487584e-01   1.0333333e-01
   9.3753221e-01   1.0666667e-01
   9.4142807e-01   1.1000000e-01
   9.4419629e-01   1.1333333e-01
   9.4451865e-01   1.1666667e-01
   9.4641418e-01   1.2000000e-01
   9.4874029e-01   1.2333333e-01
   9.4941795e-01   1.2666667e-01
   9.5273090e-01   1.3000000e-01
   9.5673339e-01   1.3333333e-01
   9.5737737e-01   1.3666667e-01
   9.6401127e-01   1.4000000e-01
   9.6456048e-01   1.4333333e-01
   9.6483901e-01   1.4666667e-01
   9.6548310e-01   1.5000000e-01
   9.6655241e-01   1.5333333e-01
   9.6735116e-01   1.5666667e-01
   9.6848705e-01   1.6000000e-01
   9.7027939e-01   1.6333333e-01
   9.7130446e-01   1.6666667e-01
   9.7199481e-01   1.7000000e-01
   9.7213023e-01   1.7333333e-01
   9.7246729e-01   1.7666667e-01
   9.7277959e-01   1.8000000e-01
   9.7283971e-01   1.8333333e-01
   9.7506523e-01   1.8666667e-01
   9.7516389e-01   1.9000000e-01
   9.7743683e-01   1.9333333e-01
   9.7980613e-01   1.9666667e-01
   9.8015524e-01   2.0000000e-01
   9.8029362e-01   2.0333333e-01
   9.8069620e-01   2.0666667e-01
   9.8136105e-01   2.1000000e-01
   9.8138211e-01   2.1333333e-01
   9.8164501e-01   2.1666667e-01
   9.8170402e-01   2.2000000e-01
   9.8182698e-01   2.2333333e-01
   9.8221570e-01   2.2666667e-01
   9.8222091e-01   2.3000000e-01
   9.8243390e-01   2.3333333e-01
   9.8283337e-01   2.3666667e-01
   9.8304953e-01   2.4000000e-01
   9.8391858e-01   2.4333333e-01
   9.8496552e-01   2.4666667e-01
   9.8541815e-01   2.5000000e-01
   9.8571179e-01   2.5333333e-01
   9.8598669e-01   2.5666667e-01
   9.8666345e-01   2.6000000e-01
   9.8697702e-01   2.6333333e-01
   9.8758215e-01   2.6666667e-01
   9.8972493e-01   2.7000000e-01
   9.9005484e-01   2.7333333e-01
   9.9168167e-01   2.7666667e-01
   9.9279447e-01   2.8000000e-01
   9.9332607e-01   2.8333333e-01
   9.9387118e-01   2.8666667e-01
   9.9473554e-01   2.9000000e-01
   9.9631489e-01   2.9333333e-01
   9.9631524e-01   2.9666667e-01
   9.9638486e-01   3.0000000e-01
   1.0006165e+00   3.0333333e-01
   1.0006372e+00   3.0666667e-01
   1.0014370e+00   3.1000000e-01
   1.0021765e+00   3.1333333e-01
   1.0031995e+00   3.1666667e-01
   1.0056443e+00   3.2000000e-01
   1.0057796e+00   3.2333333e-01
   1.0081117e+00   3.2666667e-01
   1.0088770e+00   3.3000000e-01
   1.0097695e+00   3.3333333e-01
   1.0136941e+00   3.3666667e-01
   1.0139582e+00   3.4000000e-01
   1.0144642e+00   3.4333333e-01
   1.0151564e+00   3.4666667e-01
   1.0156899e+00   3.5000000e-01
   1.0187821e+00   3.5333333e-01
   1.0199312e+00   3.5666667e-01
   1.0210376e+00   3.6000000e-01
   1.0235465e+00   3.6333333e-01
   1.0240513e+00   3.6666667e-01
   1.0240832e+00   3.7000000e-01
   1.0269776e+00   3.7333333e-01
   1.0278780e+00   3.7666667e-01
   1.0291459e+00   3.8000000e-01
   1.0299317e+00   3.8333333e-01
   1.0302464e+00   3.8666667e-01
   1.0311856e+00   3.9000000e-01
   1.0322539e+00   3.9333333e-01
   1.0350349e+00   3.9666667e-01
   1.0383759e+00   4.0000000e-01
   1.0407067e+00   4.0333333e-01
   1.0420828e+00   4.0666667e-01
   1.0434910e+00   4.1000000e-01
   1.0435139e+00   4.1333333e-01
   1.0447457e+00   4.1666667e-01
   1.0480571e+00   4.2000000e-01
   1.0528639e+00   4.2333333e-01
   1.0530003e+00   4.2666667e-01
   1.0530264e+00   4.3000000e-01
   1.0554015e+00   4.3333333e-01
   1.0565138e+00   4.3666667e-01
   1.0567605e+00   4.4000000e-01
   1.0569454e+00   4.4333333e-01
   1.0601104e+00   4.4666667e-01
   1.0631599e+00   4.5000000e-01
   1.0660616e+00   4.5333333e-01
   1.0683643e+00   4.5666667e-01
   1.0685221e+00   4.6000000e-01
   1.0688263e+00   4.6333333e-01
   1.0721367e+00   4.6666667e-01
   1.0744165e+00   4.7000000e-01
   1.0774471e+00   4.7333333e-01
   1.0783202e+00   4.7666667e-01
   1.0797925e+00   4.8000000e-01
   1.0800015e+00   4.8333333e-01
   1.0807543e+00   4.8666667e-01
   1.0822970e+00   4.9000000e-01
   1.0829990e+00   4.9333333e-01
   1.0833290e+00   4.9666667e-01
   1.0847685e+00   5.0000000e-01
   1.0868921e+00   5.0333333e-01
   1.0893383e+00   5.0666667e-01
   1.0913881e+00   5.1000000e-01
   1.0924511e+00   5.1333333e-01
   1.0963661e+00   5.1666667e-01
   1.0968286e+00   5.2000000e-01
   1.0990224e+00   5.2333333e-01
   1.0991816e+00   5.2666667e-01
   1.0991836e+00   5.3000000e-01
   1.0997216e+00   5.3333333e-01
   1.1053819e+00   5.3666667e-01
   1.1070786e+00   5.4000000e-01
   1.1072592e+00   5.4333333e-01
   1.1073561e+00   5.4666667e-01
   1.1075333e+00   5.5000000e-01
   1.1078359e+00   5.5333333e-01
   1.1132314e+00   5.5666667e-01
   1.1133625e+00   5.6000000e-01
   1.1166508e+00   5.6333333e-01
   1.1186605e+00   5.6666667e-01
   1.1199531e+00   5.7000000e-01
   1.1202741e+00   5.7333333e-01
   1.1256158e+00   5.7666667e-01
   1.1256801e+00   5.8000000e-01
   1.1271529e+00   5.8333333e-01
   1.1271584e+00   5.8666667e-01
   1.1292620e+00   5.9000000e-01
   1.1310602e+00   5.9333333e-01
   1.1312642e+00   5.9666667e-01
   1.1320349e+00   6.0000000e-01
   1.1321212e+00   6.0333333e-01
   1.1341000e+00   6.0666667e-01
   1.1356858e+00   6.1000000e-01
   1.1366943e+00   6.1333333e-01
   1.1377968e+00   6.1666667e-01
   1.1385525e+00   6.2000000e-01
   1.1415782e+00   6.2333333e-01
   1.1497570e+00   6.2666667e-01
   1.1503748e+00   6.3000000e-01
   1.1511220e+00   6.3333333e-01
   1.1516493e+00   6.3666667e-01
   1.1523309e+00   6.4000000e-01
   1.1551036e+00   6.4333333e-01
   1.1560933e+00   6.4666667e-01
   1.1564485e+00   6.5000000e-01
   1.1574152e+00   6.5333333e-01
   1.1575199e+00   6.5666667e-01
   1.1588851e+00   6.6000000e-01
   1.1600270e+00   6.6333333e-01
   1.1616804e+00   6.6666667e-01
   1.1651184e+00   6.7000000e-01
   1.1659795e+00   6.7333333e-01
   1.1691954e+00   6.7666667e-01
   1.1698898e+00   6.8000000e-01
   1.1729806e+00   6.8333333e-01
   1.1734801e+00   6.8666667e-01
   1.1761934e+00   6.9000000e-01
   1.1775867e+00   6.9333333e-01
   1.1786805e+00   6.9666667e-01
   1.1795683e+00   7.0000000e-01
   1.1837115e+00   7.0333333e-01
   1.1902648e+00   7.0666667e-01
   1.1910346e+00   7.1000000e-01
   1.1935287e+00   7.1333333e-01
   1.1942850e+00   7.1666667e-01
   1.1945335e+00   7.2000000e-01
   1.1947862e+00   7.2333333e-01
   1.1966041e+00   7.2666667e-01
   1.1974218e+00   7.3000000e-01
   1.1984531e+00   7.3333333e-01
   1.1996505e+00   7.3666667e-01
   1.1997522e+00   7.4000000e-01
   1.2011696e+00   7.4333333e-01
   1.2058268e+00   7.4666667e-01
   1.2099975e+00   7.5000000e-01
   1.2120182e+00   7.5333333e-01
   1.2140984e+00   7.5666667e-01
   1.2141488e+00   7.6000000e-01
   1.2184099e+00   7.6333333e-01
   1.2219466e+00   7.6666667e-01
   1.2238647e+00   7.7000000e-01
   1.2242809e+00   7.7333333e-01
   1.2268376e+00   7.7666667e-01
   1.2274819e+00   7.8000000e-01
   1.2283748e+00   7.8333333e-01
   1.2289146e+00   7.8666667e-01
   1.2369647e+00   7.9000000e-01
   1.2475629e+00   7.9333333e-01
   1.2571723e+00   7.9666667e-01
   1.2629028e+00   8.0000000e-01
   1.2641002e+00   8.0333333e-01
   1.2653540e+00   8.0666667e-01
   1.2668115e+00   8.1000000e-01
   1.2729528e+00   8.1333333e-01
   1.2759437e+00   8.1666667e-01
   1.2767906e+00   8.2000000e-01
   1.2828322e+00   8.2333333e-01
   1.2842509e+00   8.2666667e-01
   1.2845241e+00   8.3000000e-01
   1.2884879e+00   8.3333333e-01
   1.2902023e+00   8.3666667e-01
   1.2914636e+00   8.4000000e-01
   1.2927849e+00   8.4333333e-01
   1.2941118e+00   8.4666667e-01
   1.3000478e+00   8.5000000e-01
   1.3048325e+00   8.5333333e-01
   1.3055702e+00   8.5666667e-01
   1.3178646e+00   8.6000000e-01
   1.3226338e+00   8.6333333e-01
   1.3231554e+00   8.6666667e-01
   1.3238899e+00   8.7000000e-01
   1.3268469e+00   8.7333333e-01
   1.3288707e+00   8.7666667e-01
   1.3314740e+00   8.8000000e-01
   1.3329919e+00   8.8333333e-01
   1.3378546e+00   8.8666667e-01
   1.3418640e+00   8.9000000e-01
   1.3496924e+00   8.9333333e-01
   1.3510827e+00   8.9666667e-01
   1.3562416e+00   9.0000000e-01
   1.3562501e+00   9.0333333e-01
   1.3680116e+00   9.0666667e-01
   1.3723853e+00   9.1000000e-01
   1.3725151e+00   9.1333333e-01
   1.3935250e+00   9.1666667e-01
   1.4032476e+00   9.2000000e-01
   1.4143927e+00   9.2333333e-01
   1.4174613e+00   9.2666667e-01
   1.4535242e+00   9.3000000e-01
   1.4687699e+00   9.3333333e-01
   1.4858507e+00   9.3666667e-01
   1.4956092e+00   9.4000000e-01
   1.4993284e+00   9.4333333e-01
   1.5053515e+00   9.4666667e-01
   1.5060235e+00   9.5000000e-01
   1.5462826e+00   9.5333333e-01
   1.5591717e+00   9.5666667e-01
   1.5599880e+00   9.6000000e-01
   1.5620060e+00   9.6333333e-01
   1.5670956e+00   9.6666667e-01
   1.5778963e+00   9.7000000e-01
   1.6076426e+00   9.7333333e-01
   1.6572295e+00   9.7666667e-01
   1.6701696e+00   9.8000000e-01
   1.6767816e+00   9.8333333e-01
   1.6905650e+00   9.8666667e-01
   1.7229385e+00   9.9000000e-01
   8.6853652e+00   9.9333333e-01



==> figure/plot1b/p07/08_std10m2red5_rd.txt <==
	x		y
   6.2650604e-01   0.0000000e+00
   6.2650604e-01   3.3333333e-03
   7.2350174e-01   6.6666667e-03
   7.9171072e-01   1.0000000e-02
   8.1798328e-01   1.3333333e-02
   8.2571757e-01   1.6666667e-02
   8.3869751e-01   2.0000000e-02
   8.4557640e-01   2.3333333e-02
   8.5199513e-01   2.6666667e-02
   8.6042424e-01   3.0000000e-02
   8.6351621e-01   3.3333333e-02
   8.6542983e-01   3.6666667e-02
   8.6704206e-01   4.0000000e-02
   8.7468729e-01   4.3333333e-02
   8.7564822e-01   4.6666667e-02
   8.7720342e-01   5.0000000e-02
   8.7884266e-01   5.3333333e-02
   8.8081332e-01   5.6666667e-02
   8.8642790e-01   6.0000000e-02
   8.9434067e-01   6.3333333e-02
   8.9793451e-01   6.6666667e-02
   9.0423544e-01   7.0000000e-02
   9.0496222e-01   7.3333333e-02
   9.0687815e-01   7.6666667e-02
   9.0861032e-01   8.0000000e-02
   9.1227680e-01   8.3333333e-02
   9.1393598e-01   8.6666667e-02
   9.1527755e-01   9.0000000e-02
   9.1824124e-01   9.3333333e-02
   9.1913844e-01   9.6666667e-02
   9.1928971e-01   1.0000000e-01
   9.2152939e-01   1.0333333e-01
   9.2248729e-01   1.0666667e-01
   9.2420547e-01   1.1000000e-01
   9.2495726e-01   1.1333333e-01
   9.2550504e-01   1.1666667e-01
   9.2692100e-01   1.2000000e-01
   9.2702398e-01   1.2333333e-01
   9.2837369e-01   1.2666667e-01
   9.3090043e-01   1.3000000e-01
   9.3092362e-01   1.3333333e-01
   9.3109748e-01   1.3666667e-01
   9.3186327e-01   1.4000000e-01
   9.3306395e-01   1.4333333e-01
   9.3431546e-01   1.4666667e-01
   9.3469303e-01   1.5000000e-01
   9.3472338e-01   1.5333333e-01
   9.3497802e-01   1.5666667e-01
   9.3593680e-01   1.6000000e-01
   9.3593875e-01   1.6333333e-01
   9.3613145e-01   1.6666667e-01
   9.3748070e-01   1.7000000e-01
   9.3760007e-01   1.7333333e-01
   9.3972114e-01   1.7666667e-01
   9.3976416e-01   1.8000000e-01
   9.4029278e-01   1.8333333e-01
   9.4128920e-01   1.8666667e-01
   9.4243983e-01   1.9000000e-01
   9.4280416e-01   1.9333333e-01
   9.4293608e-01   1.9666667e-01
   9.4374342e-01   2.0000000e-01
   9.4526489e-01   2.0333333e-01
   9.4581696e-01   2.0666667e-01
   9.4585268e-01   2.1000000e-01
   9.4618751e-01   2.1333333e-01
   9.4728827e-01   2.1666667e-01
   9.4806928e-01   2.2000000e-01
   9.4866963e-01   2.2333333e-01
   9.4880738e-01   2.2666667e-01
   9.4894403e-01   2.3000000e-01
   9.4901666e-01   2.3333333e-01
   9.4908353e-01   2.3666667e-01
   9.4915793e-01   2.4000000e-01
   9.4937360e-01   2.4333333e-01
   9.4955219e-01   2.4666667e-01
   9.5037467e-01   2.5000000e-01
   9.5037494e-01   2.5333333e-01
   9.5044180e-01   2.5666667e-01
   9.5046974e-01   2.6000000e-01
   9.5056178e-01   2.6333333e-01
   9.5069787e-01   2.6666667e-01
   9.5070636e-01   2.7000000e-01
   9.5094708e-01   2.7333333e-01
   9.5099746e-01   2.7666667e-01
   9.5100880e-01   2.8000000e-01
   9.5103236e-01   2.8333333e-01
   9.5132410e-01   2.8666667e-01
   9.5181118e-01   2.9000000e-01
   9.5227994e-01   2.9333333e-01
   9.5243506e-01   2.9666667e-01
   9.5255192e-01   3.0000000e-01
   9.5260549e-01   3.0333333e-01
   9.5274675e-01   3.0666667e-01
   9.5284485e-01   3.1000000e-01
   9.5316634e-01   3.1333333e-01
   9.5359357e-01   3.1666667e-01
   9.5409562e-01   3.2000000e-01
   9.5447267e-01   3.2333333e-01
   9.5454659e-01   3.2666667e-01
   9.5479703e-01   3.3000000e-01
   9.5503280e-01   3.3333333e-01
   9.5519692e-01   3.3666667e-01
   9.5519753e-01   3.4000000e-01
   9.5529027e-01   3.4333333e-01
   9.5545359e-01   3.4666667e-01
   9.5550729e-01   3.5000000e-01
   9.5584171e-01   3.5333333e-01
   9.5609014e-01   3.5666667e-01
   9.5648096e-01   3.6000000e-01
   9.5672865e-01   3.6333333e-01
   9.5697019e-01   3.6666667e-01
   9.5700784e-01   3.7000000e-01
   9.5713962e-01   3.7333333e-01
   9.5714148e-01   3.7666667e-01
   9.5726736e-01   3.8000000e-01
   9.5768082e-01   3.8333333e-01
   9.5795538e-01   3.8666667e-01
   9.5810979e-01   3.9000000e-01
   9.5814056e-01   3.9333333e-01
   9.5815101e-01   3.9666667e-01
   9.5833268e-01   4.0000000e-01
   9.5871045e-01   4.0333333e-01
   9.5888767e-01   4.0666667e-01
   9.5932809e-01   4.1000000e-01
   9.5969918e-01   4.1333333e-01
   9.5999566e-01   4.1666667e-01
   9.6022909e-01   4.2000000e-01
   9.6057681e-01   4.2333333e-01
   9.6082606e-01   4.2666667e-01
   9.6087328e-01   4.3000000e-01
   9.6165567e-01   4.3333333e-01
   9.6166255e-01   4.3666667e-01
   9.6168461e-01   4.4000000e-01
   9.6186707e-01   4.4333333e-01
   9.6216655e-01   4.4666667e-01
   9.6291960e-01   4.5000000e-01
   9.6342557e-01   4.5333333e-01
   9.6366021e-01   4.5666667e-01
   9.6383803e-01   4.6000000e-01
   9.6416816e-01   4.6333333e-01
   9.6449549e-01   4.6666667e-01
   9.6456274e-01   4.7000000e-01
   9.6469529e-01   4.7333333e-01
   9.6488032e-01   4.7666667e-01
   9.6519043e-01   4.8000000e-01
   9.6543518e-01   4.8333333e-01
   9.6561630e-01   4.8666667e-01
   9.6573345e-01   4.9000000e-01
   9.6595378e-01   4.9333333e-01
   9.6604684e-01   4.9666667e-01
   9.6693170e-01   5.0000000e-01
   9.6751561e-01   5.0333333e-01
   9.6789439e-01   5.0666667e-01
   9.6872771e-01   5.1000000e-01
   9.6878132e-01   5.1333333e-01
   9.6894155e-01   5.1666667e-01
   9.6939210e-01   5.2000000e-01
   9.6952895e-01   5.2333333e-01
   9.6973792e-01   5.2666667e-01
   9.6986262e-01   5.3000000e-01
   9.7006044e-01   5.3333333e-01
   9.7188536e-01   5.3666667e-01
   9.7202335e-01   5.4000000e-01
   9.7316575e-01   5.4333333e-01
   9.7337324e-01   5.4666667e-01
   9.7374813e-01   5.5000000e-01
   9.7411829e-01   5.5333333e-01
   9.7424448e-01   5.5666667e-01
   9.7443258e-01   5.6000000e-01
   9.7539466e-01   5.6333333e-01
   9.7563966e-01   5.6666667e-01
   9.7575610e-01   5.7000000e-01
   9.7633687e-01   5.7333333e-01
   9.7695093e-01   5.7666667e-01
   9.7706729e-01   5.8000000e-01
   9.7717158e-01   5.8333333e-01
   9.7767164e-01   5.8666667e-01
   9.7787609e-01   5.9000000e-01
   9.7828812e-01   5.9333333e-01
   9.7882726e-01   5.9666667e-01
   9.7934950e-01   6.0000000e-01
   9.7956874e-01   6.0333333e-01
   9.7965058e-01   6.0666667e-01
   9.7996515e-01   6.1000000e-01
   9.8052875e-01   6.1333333e-01
   9.8058039e-01   6.1666667e-01
   9.8110193e-01   6.2000000e-01
   9.8134857e-01   6.2333333e-01
   9.8141178e-01   6.2666667e-01
   9.8147018e-01   6.3000000e-01
   9.8151616e-01   6.3333333e-01
   9.8153844e-01   6.3666667e-01
   9.8177004e-01   6.4000000e-01
   9.8196820e-01   6.4333333e-01
   9.8200772e-01   6.4666667e-01
   9.8265429e-01   6.5000000e-01
   9.8267821e-01   6.5333333e-01
   9.8268542e-01   6.5666667e-01
   9.8282086e-01   6.6000000e-01
   9.8325192e-01   6.6333333e-01
   9.8346221e-01   6.6666667e-01
   9.8386960e-01   6.7000000e-01
   9.8430759e-01   6.7333333e-01
   9.8481014e-01   6.7666667e-01
   9.8484316e-01   6.8000000e-01
   9.8500416e-01   6.8333333e-01
   9.8571620e-01   6.8666667e-01
   9.8627817e-01   6.9000000e-01
   9.8633298e-01   6.9333333e-01
   9.8645549e-01   6.9666667e-01
   9.8651022e-01   7.0000000e-01
   9.8661787e-01   7.0333333e-01
   9.8666801e-01   7.0666667e-01
   9.8668387e-01   7.1000000e-01
   9.8685251e-01   7.1333333e-01
   9.8709142e-01   7.1666667e-01
   9.8741581e-01   7.2000000e-01
   9.8756200e-01   7.2333333e-01
   9.8792709e-01   7.2666667e-01
   9.8800626e-01   7.3000000e-01
   9.8842168e-01   7.3333333e-01
   9.8862596e-01   7.3666667e-01
   9.8863669e-01   7.4000000e-01
   9.8871231e-01   7.4333333e-01
   9.8891032e-01   7.4666667e-01
   9.8906292e-01   7.5000000e-01
   9.8920890e-01   7.5333333e-01
   9.8935498e-01   7.5666667e-01
   9.8966568e-01   7.6000000e-01
   9.8971186e-01   7.6333333e-01
   9.8983936e-01   7.6666667e-01
   9.8988917e-01   7.7000000e-01
   9.8997079e-01   7.7333333e-01
   9.9033254e-01   7.7666667e-01
   9.9055710e-01   7.8000000e-01
   9.9058677e-01   7.8333333e-01
   9.9059613e-01   7.8666667e-01
   9.9066050e-01   7.9000000e-01
   9.9068522e-01   7.9333333e-01
   9.9070352e-01   7.9666667e-01
   9.9094248e-01   8.0000000e-01
   9.9122392e-01   8.0333333e-01
   9.9134783e-01   8.0666667e-01
   9.9143619e-01   8.1000000e-01
   9.9146318e-01   8.1333333e-01
   9.9147390e-01   8.1666667e-01
   9.9149103e-01   8.2000000e-01
   9.9155331e-01   8.2333333e-01
   9.9155661e-01   8.2666667e-01
   9.9165765e-01   8.3000000e-01
   9.9172167e-01   8.3333333e-01
   9.9184866e-01   8.3666667e-01
   9.9190539e-01   8.4000000e-01
   9.9195883e-01   8.4333333e-01
   9.9200376e-01   8.4666667e-01
   9.9217500e-01   8.5000000e-01
   9.9219482e-01   8.5333333e-01
   9.9239282e-01   8.5666667e-01
   9.9242482e-01   8.6000000e-01
   9.9251779e-01   8.6333333e-01
   9.9259155e-01   8.6666667e-01
   9.9261811e-01   8.7000000e-01
   9.9263892e-01   8.7333333e-01
   9.9265126e-01   8.7666667e-01
   9.9289028e-01   8.8000000e-01
   9.9301266e-01   8.8333333e-01
   9.9301948e-01   8.8666667e-01
   9.9312574e-01   8.9000000e-01
   9.9330423e-01   8.9333333e-01
   9.9354404e-01   8.9666667e-01
   9.9389605e-01   9.0000000e-01
   9.9440523e-01   9.0333333e-01
   9.9459689e-01   9.0666667e-01
   9.9489409e-01   9.1000000e-01
   9.9491867e-01   9.1333333e-01
   9.9545266e-01   9.1666667e-01
   9.9582959e-01   9.2000000e-01
   9.9596193e-01   9.2333333e-01
   9.9599531e-01   9.2666667e-01
   9.9604817e-01   9.3000000e-01
   9.9608607e-01   9.3333333e-01
   9.9619242e-01   9.3666667e-01
   9.9629702e-01   9.4000000e-01
   9.9641912e-01   9.4333333e-01
   9.9664941e-01   9.4666667e-01
   9.9730452e-01   9.5000000e-01
   9.9746542e-01   9.5333333e-01
   9.9748027e-01   9.5666667e-01
   9.9760266e-01   9.6000000e-01
   9.9773786e-01   9.6333333e-01
   9.9931173e-01   9.6666667e-01
   1.0406976e+00   9.7000000e-01
   1.0755975e+00   9.7333333e-01
   1.1128323e+00   9.7666667e-01
   1.1510362e+00   9.8000000e-01
   1.1829357e+00   9.8333333e-01
   1.2032505e+00   9.8666667e-01
   1.2318649e+00   9.9000000e-01
   7.5024506e+00   9.9333333e-01


==> figure/plot2/errorbar_red4.txt <==
x		y			e
1	1.03093991992632	0.242450578383412
2	1.01022304326148	0.107397882742357
3	1.00099751045992	0.00915336640351598
4	1.00043712448455	0.00809929076324660
5	1.00005106434161	0.000873030728701929


==> figure/plot2/errorbar_red5.txt <==
x		y			e
1	1.00008065296498	0.00128640983752574
2	1.00000267223689	3.46282830877499e-05
3	0.999999863416122	5.35540929078858e-06
4	1.00000032066163	3.63769550648801e-06
5	1.00000003440096	2.16253497028577e-06



==> figure/plot3/ieee118_mad_bp_data.txt <==
1	0.00133303622098721	0.00141727359490629	0.00144734336023512	0.00149078833629192	0.00159230169440370
2	6.11647165085616e-06	3.62559042684693e-05	7.40718197488961e-05	0.000138298234722526	0.000290267494426480
3	1.45762067796883e-07	1.47467803027317e-06	3.30412391186149e-06	1.16755942554977e-05	2.68938097002186e-05
4	6.87666016412104e-09	1.15362017224621e-07	2.27075757036340e-07	5.52168664955657e-07	1.15457349049740e-06
5	1.69149996833567e-10	3.33947072132769e-09	9.10569792524289e-09	3.56974795824694e-08	8.35282125347016e-08


==> figure/plot3/ieee118_mad_bp_outliers.txt <==
1	0.00160619683757247
1	0.00164861926293070
1	0.00165488216828519
1	0.00165589899610479
1	0.00167504119360488
1	0.00167631250797905
1	0.00172579866328477
1	0.00173494806544050
1	0.00182067624013033
1	0.00195688573540326
1	0.00204796164342842
1	0.00226690873242904
2	0.000310855112685290
2	0.000311361324355111
2	0.000314994466255755
2	0.000347176153936019
2	0.000354743812029980
2	0.000419801652377853
2	0.000428206948963466
2	0.000431123718947114
2	0.000511613922864315
2	0.000543551300533959
2	0.000551990856775321
2	0.000659079892628855
2	0.00107624155659686
3	2.82293782841671e-05
3	2.83292653092292e-05
3	2.98974819465309e-05
3	3.03596366102017e-05
3	3.20192874473273e-05
3	3.29568561540727e-05
3	3.58354508045507e-05
3	3.79889056363083e-05
3	3.92335764980175e-05
3	4.07411038156552e-05
3	4.14707142623879e-05
3	4.26461017908955e-05
3	4.63734879424108e-05
3	4.86176817599198e-05
3	4.89451338118446e-05
3	5.38583109421882e-05
3	6.12084865614182e-05
3	6.30721830972262e-05
3	6.51404935591573e-05
3	6.75345203136987e-05
3	7.06085012314395e-05
3	8.39922354329071e-05
3	8.56760881794015e-05
3	9.85392489237452e-05
3	0.000104332875099342
3	0.000105016479487671
3	0.000123394089843640
3	0.000130046247145997
4	1.27085726414575e-06
4	1.35137918833998e-06
4	1.37722116878499e-06
4	1.41138643626279e-06
4	1.49954671306925e-06
4	1.55008678889238e-06
4	1.72315859373916e-06
4	1.81549700733016e-06
4	1.82459537539971e-06
4	1.82531494020553e-06
4	1.88090816684555e-06
4	1.88818234772372e-06
4	1.98035478743935e-06
4	2.05338245531323e-06
4	2.14704576992111e-06
4	2.66404401386780e-06
4	2.70761820989024e-06
4	3.92688278446090e-06
4	4.10615073538043e-06
4	6.27756492575699e-06
4	7.82366595823668e-06
4	1.17254969389566e-05
4	3.16692588451177e-05
4	3.43434054096933e-05
4	7.29009684418421e-05
4	0.000107287534328416
5	8.64521173592385e-08
5	8.72768103421996e-08
5	8.99114867903484e-08
5	9.03418334044256e-08
5	9.14173586566847e-08
5	9.66160205651126e-08
5	9.66593799061701e-08
5	1.07510244430595e-07
5	1.09268049913994e-07
5	1.20158488300458e-07
5	1.24178836835193e-07
5	1.29085678763447e-07
5	1.35243800510377e-07
5	1.78225069331021e-07
5	1.93317715628320e-07
5	1.95842577865797e-07
5	2.30003172855125e-07
5	2.36250247315649e-07
5	2.52523272515023e-07
5	2.98552078930805e-07
5	3.41896924534010e-07
5	3.56580848054506e-07
5	3.63986083978756e-07
5	3.75215706299644e-07
5	4.17989983770399e-07
5	4.58265011017090e-07
5	4.68106920198449e-07
5	5.31801047552814e-07
5	7.97685090862642e-07
5	8.91775867506059e-07
5	9.34368303895406e-07
5	1.40732071554634e-06
5	1.59666203748650e-06
5	6.37448245512561e-06
5	7.54488505865584e-06
5	9.99374305241712e-06
5	3.88455248844758e-05
5	4.13543195058963e-05
5	6.61093005543372e-05


==> figure/plot3/ieee118_mad_wls_data.txt <==
7	0.00136093483720119	0.00141210866694679	0.00143064341706875	0.00145443318402546	0.00151428804449300
8	3.34655066583531e-06	8.73032253424603e-06	1.60348480750609e-05	2.77190807680313e-05	5.59430455978759e-05
9	2.99580587510109e-08	1.47866019507126e-07	2.44663921478567e-07	5.80249835897338e-07	1.22784482620166e-06
10	6.89570200468566e-10	7.03834344483022e-09	1.63956990864362e-08	8.53465711005502e-08	1.95851021151673e-07
11	2.34049459317599e-11	4.37966844977500e-10	1.69957325795972e-09	1.61129988143758e-08	3.83664526127084e-08

==> figure/plot3/ieee118_mad_wls_outliers.txt <==
7	0.00133728891787880
7	0.00151927645066663
7	0.00152041598055525
7	0.00152578777607009
7	0.00153656193409924
7	0.00154442998199135
7	0.00155331116615005
7	0.00155705219969484
7	0.00167551930622873
7	0.00327788808117404
8	5.70691851625245e-05
8	5.79085712475641e-05
8	5.85782988253749e-05
8	5.97246586061748e-05
8	6.10980966788845e-05
8	6.27101680578367e-05
8	6.50899659152405e-05
8	6.73722579616666e-05
8	6.83745544728293e-05
8	6.83780156261104e-05
8	7.11230016972755e-05
8	7.15309153789086e-05
8	7.16375053112866e-05
8	7.27812108724199e-05
8	7.35760181969395e-05
8	7.38719107487589e-05
8	7.61281168142895e-05
8	7.71307723507555e-05
8	7.72788330601804e-05
8	8.30964425791234e-05
8	8.70398737070387e-05
8	8.92841315435395e-05
8	9.11138803139422e-05
8	0.000110519086573896
8	0.000123862932034186
8	0.000127376149851468
8	0.000134891971662787
8	0.000962407661234959
9	1.23866006799633e-06
9	1.26839236563752e-06
9	1.31063601390364e-06
9	1.33984015472992e-06
9	1.42477082818264e-06
9	1.43631236645862e-06
9	1.44475438450804e-06
9	1.45934846789963e-06
9	1.47713363371574e-06
9	1.57303975808597e-06
9	1.59547476220536e-06
9	1.64128133620661e-06
9	1.86885898792903e-06
9	1.97509516396796e-06
9	1.99993776521503e-06
9	2.00744225625642e-06
9	2.02812527047811e-06
9	2.14534119955098e-06
9	3.09850761320242e-06
9	3.17462599040018e-06
9	3.33525650297775e-06
9	3.53032066419579e-06
9	4.44597276575378e-06
9	5.93546146991685e-06
9	8.83941466530875e-06
9	9.19915748195883e-06
9	2.86177375419972e-05
9	4.77297256130997e-05
9	0.000444897660380127
10	2.12202949008863e-07
10	2.16738171646333e-07
10	2.31207574184052e-07
10	2.36102662749901e-07
10	2.45751852701029e-07
10	2.52690716685218e-07
10	2.62469535605293e-07
10	2.68054219259075e-07
10	3.04010014396543e-07
10	3.14095562085988e-07
10	3.31631779651845e-07
10	3.31672440128990e-07
10	3.37748188740830e-07
10	3.73987614725583e-07
10	4.01730358963755e-07
10	4.30901891526063e-07
10	4.83129486662828e-07
10	5.49990708570306e-07
10	5.62160980496285e-07
10	6.76252996746114e-07
10	7.23624074866625e-07
10	9.41793929764133e-07
10	9.58385930170795e-07
10	9.75051366688287e-07
10	1.00117622351135e-06
10	1.07366314157318e-06
10	1.25257427645506e-06
10	1.25334618621411e-06
10	1.38855664648622e-06
10	1.59116296034570e-06
10	1.85576254102959e-06
10	5.54159241362190e-06
10	7.55551325115805e-06
10	3.13202065184949e-05
10	8.24245797578245e-05
10	0.000204159275405081
11	4.02789940907376e-08
11	4.21480165587978e-08
11	4.24788939201573e-08
11	4.43569936301209e-08
11	4.72427944037604e-08
11	5.15468776981261e-08
11	5.17176109340285e-08
11	5.22880105989187e-08
11	5.69302545905038e-08
11	5.91808411343107e-08
11	6.21676943432615e-08
11	7.19356753072397e-08
11	7.51772750569990e-08
11	7.54423293373874e-08
11	7.57502221467249e-08
11	7.70662663189665e-08
11	7.74941192500921e-08
11	7.76134385456334e-08
11	8.36149873867291e-08
11	8.70199959069236e-08
11	1.02057202505633e-07
11	1.08149889542191e-07
11	1.16844538594449e-07
11	1.21338906490249e-07
11	1.94552559608757e-07
11	2.23554576324708e-07
11	2.81190879988704e-07
11	3.05009115270599e-07
11	3.17350020739576e-07
11	3.36375497932875e-07
11	3.71856142333710e-07
11	4.20847620643716e-07
11	4.64176035800239e-07
11	4.71973630886336e-07
11	4.88365852730417e-07
11	7.16530824405631e-07
11	7.94124011723553e-07
11	8.35714343036236e-07
11	1.41744304883683e-06
11	1.59455693605836e-06
11	5.23612774445856e-06
11	6.37402676243080e-06
11	6.74450970762038e-05
11	6.86401613660161e-05
11	7.60548160405513e-05

==> figure/plot3/ieee300_mad_bp_data.txt <==
1	0.00270631116564024	0.00297367214697029	0.00309577445691584	0.00324098783359716	0.00358834722676090
2	9.16069194496504e-05	0.000203733874327725	0.000299261076606979	0.000430280251333952	0.000762251362864884
3	3.08182015315961e-06	2.86359860585936e-05	5.04804569507155e-05	9.41569392820153e-05	0.000191505314299892
4	1.63051892590184e-07	3.42771645139181e-06	1.19899816506054e-05	5.21628873249800e-05	0.000115399746525086
5	1.18640825593937e-08	7.62187336910374e-07	6.08625166502134e-06	5.16436407435930e-05	0.000126741937438055

==> figure/plot3/ieee300_mad_bp_outliers.txt <==
1	0.00371527129794872
1	0.00372135652694106
1	0.00383673447028205
1	0.00389214296525632
1	0.00495191384151508
2	0.000782320241507311
2	0.000790245600992784
2	0.000797933915154747
2	0.000836674506927218
2	0.000840989810745935
2	0.000861074935122165
2	0.000897133913675860
2	0.00109231813498992
2	0.00121388490762902
2	0.00138260737563171
2	0.00240323944991911
3	0.000205298814647013
3	0.000212890061197705
3	0.000216943291712346
3	0.000236258304242750
3	0.000244941233393332
3	0.000250266542580587
3	0.000252336114811421
3	0.000253264191325540
3	0.000265474748850154
3	0.000734021334935380
4	0.000126157378399523
4	0.000127655245850062
4	0.000137264890557732
4	0.000144489358978581
4	0.000148926898902648
4	0.000149193019122212
4	0.000152101222332154
4	0.000168782002205948
4	0.000171807555798667
4	0.000179599135268122
4	0.000201279428245795
4	0.000233689599583883
4	0.000236384773388810
4	0.000301075946857410
5	0.000133285798550331
5	0.000139449819219277
5	0.000142520816203308
5	0.000147545876877729
5	0.000161158792168352
5	0.000163752251651426
5	0.000168877206933369
5	0.000170771378291219
5	0.000170894000982412
5	0.000174605786017129
5	0.000198566995441775
5	0.000218400865432539
5	0.000230515918359070
5	0.000287604170621902

==> figure/plot3/ieee300_mad_wls_data.txt <==
7	0.00266273056852027	0.00294508006224908	0.00305527884899841	0.00319203956737190	0.00350002947775322
8	5.79731880151930e-05	0.000173439823857085	0.000244070037501735	0.000341961461552107	0.000569796262774238
9	2.41004504714081e-06	2.03844179410026e-05	4.12178068113214e-05	8.33455141177161e-05	0.000174239174287943
10	1.48842671969823e-07	3.40755399249298e-06	1.14067711250243e-05	4.93886283357409e-05	0.000115394189537114
11	1.17140046141164e-08	7.41745403884077e-07	5.78942635477276e-06	4.87505386274053e-05	0.000116956528028045

==> figure/plot3/ieee300_mad_wls_outliers.txt <==
7	0.00358152321735911
8	0.000652547714884664
8	0.000729370375757213
8	0.000807852865908758
8	0.000856633054713419
9	0.000180578639495441
9	0.000182392162993114
9	0.000204030029276025
9	0.000205972418974331
9	0.000213300759226225
9	0.000225010355327243
9	0.000233463081468317
9	0.000248389514359784
9	0.000252193768979301
9	0.000264986064911300
10	0.000127611869946156
10	0.000127995952209283
10	0.000129673128409321
10	0.000137283311206308
10	0.000140792816027949
10	0.000144535963283628
10	0.000149101777154846
10	0.000149513118399884
10	0.000166113623437098
10	0.000168658436896732
10	0.000171805731846330
10	0.000179586168141197
10	0.000201252187437730
10	0.000233443151888735
10	0.000301080079730565
11	0.000133285673467558
11	0.000138725553388795
11	0.000141538248798338
11	0.000147424896530691
11	0.000147548237716816
11	0.000163748528822656
11	0.000168877184613522
11	0.000170778288197376
11	0.000174290345351317
11	0.000174607816509368
11	0.000198566591348026
11	0.000215847712454133
11	0.000230515507936789
11	0.000287605481267217

==> figure/plot4/4a_dat_ieee14_no_bad_BP.txt <==
1	2.89045781241360	6.10462927534128	7.48877745388215	9.14303816263602	13.6633460333493


==> figure/plot4/4a_out_ieee14_no_bad_BP.txt <==
1	14.1098644946973
1	14.1467470313134
1	14.1554357850251
1	14.4704693125821
1	14.4910788932503
1	14.5764689832953
1	15.3555471388046
1	15.4890914218785
1	15.5075918018458
1	16.2381956525753
1	17.4890203862155
1	25.6737839582288

==> figure/plot4/4b_dat_ieee14_1leg_20_BP.txt <==
1	25.8412074617775	182.830174988962	366.895989157831	743.730614234703	1521.27533007852


==> figure/plot4/4b_out_ieee14_1leg_20_BP.txt <==
1	1625.51505672308
1	1759.61531890170
1	1808.23900217625
1	1810.36304526397
1	1881.72057686009
1	2237.05725780762
1	2316.15714453428
1	2407.99655830417
1	2583.31905756773
1	2979.78353220436
1	3004.62856722064
1	3859.66637654944


==> figure/plot4/4c_dat_ieee14_1leg_40_BP.txt <==
1	89.7861270596564	722.554989849012	1410.73798830686	2917.60280069066	6084.98558078283


==> figure/plot4/4c_out_ieee14_1leg_40_BP.txt <==
1	6502.04499093380
1	7038.43883188772
1	7231.63171153364
1	7241.43168374006
1	7536.50392271388
1	8953.05262210628
1	9264.44056312051
1	9631.93623864370


==> figure/plot4/4d_dat_ieee14_no_bad_WLS.txt <==
1	1.78306658908783	2.63360186025225	3.15437642570876	16.0560268112911	36.0947297318045


==> figure/plot4/4d_out_ieee14_no_bad_WLS.txt <==
1	36.2728247298669
1	36.9557296707110
1	37.1128386824775
1	39.6053516633476
1	40.0346212964747
1	40.3508866177317
1	40.6481308845018
1	41.0522080509961
1	41.3475458841198
1	43.6222067401079
1	44.5348882679546
1	48.7694292592661
1	48.9597205732106
1	51.2287804315639
1	53.3442693704047
1	54.5936612015616
1	55.2841882687649
1	55.3277419614757
1	55.9703925008152
1	62.8951777193332
1	63.6006439039480
1	65.5881891641453
1	66.5758284443008
1	68.3215250541000
1	69.3742003737521
1	69.7366992984984
1	70.4465447180148
1	71.3793322513152
1	73.4822694826559
1	76.2454127148303
1	78.6351123396727
1	82.8264583114150
1	83.3137692797302
1	84.5682493698803
1	87.5058209941054
1	87.8766769405647
1	91.1761253691670
1	96.2777303513880
1	113.217844748659
1	126.519085825684
1	127.922288604278
1	128.139388207587
1	130.005403827149
1	131.043939732446
1	152.471741141341
1	153.982965747278
1	193.983037119421

==> figure/plot4/4e_dat_ieee14_1leg_20_WLS.txt <==
1	4.89059223650311	14.3940843621690	20.3379316956890	29.0943423812187	50.8233991375967


==> figure/plot4/4e_out_ieee14_1leg_20_WLS.txt <==
1	54.5846781890442
1	54.8147045745510
1	62.1165839374855

==> figure/plot4/4f_dat_ieee14_1leg_40_WLS.txt <==
1	5.46807108055665	27.5821192403023	39.8687104636581	57.3094906453162	101.649916620640


==> figure/plot4/4f_out_ieee14_1leg_40_WLS.txt <==
1	109.169220320543
1	109.638131510633
1	124.231909835843


==> figure/plot5/5a_dat_ieee30_no_bad_BP.txt <==
1	4.33981564328701	7.27625177660353	8.98223176327498	11.6878806804441	17.6731843628324


==> figure/plot5/5a_out_ieee30_no_bad_BP.txt <==
1	18.4854909883471
1	18.5607696155126
1	19.9513283528226
1	20.0560240227700
1	20.3978946846824
1	21.6489112328631
1	22.2976308751363
1	23.5077744316609
1	25.2412752746401
1	29.5475987117967
1	37.5630697547605
1	38.6004180405042
1	42.9823472437143
1	43.0274652127530
1	46.7584871276884
1	48.4834850314135
1	70.8122409642386
1	104.303293911190
1	119.647172482360
1	199.426974125421
1	235.129160888685
1	249.699733392560
1	381.008245778526
1	581.909809206969
1	671.480820517748
1	680.590471405515
1	872.777230021010

==> figure/plot5/5b_dat_ieee30_2leg_20_BP.txt <==
1	101.907535504465	374.132687253404	631.235228615769	1071.05407232266	2018.85082651136


==> figure/plot5/5b_out_ieee30_2leg_20_BP.txt <==
1	2146.82507640827
1	2154.45894640340
1	2236.44110640302
1	2241.35081629089
1	2357.69358758879
1	2425.66871783937
1	2467.58649489668
1	2475.45871726642
1	2563.03922004486
1	2758.74651983261
1	2987.45256775513
1	3268.97079553391
1	3317.80731067997
1	3806.25768531897
1	4252.21158415651
1	4729.98883265619

==> figure/plot5/5c_dat_ieee30_2leg_40_BP.txt <==
1	408.715086057235	1522.40355336447	2518.75384713289	4297.06991802803	8227.36508897494


==> figure/plot5/5c_out_ieee30_2leg_40_BP.txt <==
1	8711.01461649347
1	8768.21705536061
1	8945.92530529293
1	8968.40905294682
1	9430.72858161150
1	9702.87851508787
1	9870.57383990015
1	9902.01366866263
1	10252.0082042570
1	11035.0859858760
1	11950.1161419652
1	13076.0545575788
1	13461.1682363218
1	13820.4990950026
1	15225.0719247049
1	17009.1573262229
1	18919.9649541596
